The California-Kepler Survey. VI: Kepler Multis and Singles Have Similar Planet and Stellar Properties Indicating a Common Origin

The California-Kepler Survey (CKS) catalog contains precise stellar and planetary properties for the \Kepler\ planet candidates, including systems with multiple detected transiting planets ("multis") and systems with just one detected transiting planet ("singles," although additional planets could exist). We compared the stellar and planetary properties of the multis and singles in a homogenous subset of the full CKS-Gaia catalog. We found that sub-Neptune sized singles and multis do not differ in their stellar properties or planet radii. In particular: (1.) The distributions of stellar properties $M_\star$, [Fe/H], and $v\mathrm{sin}i$ for the Kepler sub Neptune-sized singles and multis are statistically indistinguishable. (2.) The radius distributions of the sub-Neptune sized singles and multis with $P > 3$ days are indistinguishable, and both have a valley at $\sim1.8~R_\oplus$. However, there are significantly more detected short-period ($P < 3$ days), sub-Neptune sized singles than multis. The similarity of the host star properties, planet radii, and radius valley for singles and multis suggests a common origin. The similar radius valley, which is likely sculpted by photo-evaporation from the host star within the first 100 Myr, suggests that planets in both singles and multis spend much of the first 100 Myr near their present, close-in locations. One explanation that is consistent with the similar fundamental properties of singles and multis is that many of the singles are members of multi-planet systems that underwent planet-planet scattering.

==> cks2-gaia-short.csv <==
id_koicand,kic_kepmag,cdpp,giso_steff,giso_slogg,giso_smet,cks_svsini,giso_smass,giso_srad,koi_period,giso_prad,npl
K00041.01,11.2,23.33,5873.54,4.11,0.09,2.7,1.1,1.54,12.82,2.36,3
K00041.02,11.2,23.33,5873.54,4.11,0.09,2.7,1.1,1.54,6.89,1.35,3
K00041.03,11.2,23.33,5873.54,4.11,0.09,2.7,1.1,1.54,35.33,1.54,3
K00046.01,13.77,54.61,5686.15,4.06,0.38,2.5,1.24,1.72,3.49,6.19,2
K00046.02,13.77,54.61,5686.15,4.06,0.38,2.5,1.24,1.72,6.03,1.29,2
K00070.01,12.5,39.42,5483.75,4.51,0.08,0,0.95,0.89,10.85,2.93,5
K00070.02,12.5,39.42,5483.75,4.51,0.08,0,0.95,0.89,3.7,2.04,5
K00070.03,12.5,39.42,5483.75,4.51,0.08,0,0.95,0.89,77.61,2.53,5
K00070.04,12.5,39.42,5483.75,4.51,0.08,0,0.95,0.89,6.1,0.8,5
K00070.05,12.5,39.42,5483.75,4.51,0.08,0,0.95,0.89,19.58,0.96,5
K00072.01,10.96,22.3,5656.58,4.31,-0.12,0,0.87,1.08,0.84,1.49,2
K00072.02,10.96,22.3,5656.58,4.31,-0.12,0,0.87,1.08,45.29,2.34,2
K00082.01,11.49,27.8,4839.72,4.6,0.06,0.7,0.8,0.75,16.15,2.49,5
K00082.02,11.49,27.8,4839.72,4.6,0.06,0.7,0.8,0.75,10.31,1.38,5
K00082.03,11.49,27.8,4839.72,4.6,0.06,0.7,0.8,0.75,27.45,0.78,5
K00082.04,11.49,27.8,4839.72,4.6,0.06,0.7,0.8,0.75,7.07,0.57,5
K00082.05,11.49,27.8,4839.72,4.6,0.06,0.7,0.8,0.75,5.29,0.49,5
K00085.01,11.02,19.87,6202.48,4.2,0.1,8.7,1.25,1.47,5.86,2.62,3
K00085.02,11.02,19.87,6202.48,4.2,0.1,8.7,1.25,1.47,2.15,1.54,3
K00085.03,11.02,19.87,6202.48,4.2,0.1,8.7,1.25,1.47,8.13,1.81,3
K00094.01,12.21,30.09,6171.39,4.24,0.05,7.4,1.18,1.37,22.34,10.32,4
K00094.02,12.21,30.09,6171.39,4.24,0.05,7.4,1.18,1.37,10.42,3.86,4
K00094.03,12.21,30.09,6171.39,4.24,0.05,7.4,1.18,1.37,54.32,6.12,4
K00094.04,12.21,30.09,6171.39,4.24,0.05,7.4,1.18,1.37,3.74,1.63,4
K00108.01,12.29,27.36,5901.12,4.14,0.12,3.1,1.14,1.5,15.97,3.28,2
K00108.02,12.29,27.36,5901.12,4.14,0.12,3.1,1.14,1.5,179.61,5.65,2
K00111.01,12.6,27.03,5843.91,4.31,-0.42,0,0.82,1.05,11.43,2.38,3
K00111.02,12.6,27.03,5843.91,4.31,-0.42,0,0.82,1.05,23.67,2.36,3
K00111.03,12.6,27.03,5843.91,4.31,-0.42,0,0.82,1.05,51.76,2.63,3
K00115.01,12.79,35.77,5935.02,4.39,-0.11,2.9,0.99,1.04,5.41,2.57,2
K00115.02,12.79,35.77,5935.02,4.39,-0.11,2.9,0.99,1.04,7.13,1.47,2
K00116.01,12.88,42.87,5861.02,4.38,-0.11,0.6,0.96,1.05,13.57,2.39,4
K00116.02,12.88,42.87,5861.02,4.38,-0.11,0.6,0.96,1.05,43.84,2.63,4
K00116.03,12.88,42.87,5861.02,4.38,-0.11,0.6,0.96,1.05,6.16,0.86,4
K00116.04,12.88,42.87,5861.02,4.38,-0.11,0.6,0.96,1.05,23.98,1.01,4
K00117.01,12.49,33.04,5858.75,4.19,0.3,3.1,1.23,1.47,14.75,3.19,4
K00117.02,12.49,33.04,5858.75,4.19,0.3,3.1,1.23,1.47,4.9,1.92,4
K00117.03,12.49,33.04,5858.75,4.19,0.3,3.1,1.23,1.47,3.18,1.62,4
K00117.04,12.49,33.04,5858.75,4.19,0.3,3.1,1.23,1.47,7.96,1.12,4
K00123.01,12.37,28.96,5922.76,4.18,-0.04,2.8,1.03,1.36,6.48,2.36,2
K00123.02,12.37,28.96,5922.76,4.18,-0.04,2.8,1.03,1.36,21.22,2.57,2
K00124.01,12.94,33.23,5957.6,4.23,-0.12,3.3,0.99,1.26,12.69,2.03,2
K00124.02,12.94,33.23,5957.6,4.23,-0.12,3.3,0.99,1.26,31.72,2.43,2
K00137.01,13.55,50.14,5407.19,4.51,0.25,0,0.99,0.92,7.64,4.34,3
K00137.02,13.55,50.14,5407.19,4.51,0.25,0,0.99,0.92,14.86,5.19,3
K00137.03,13.55,50.14,5407.19,4.51,0.25,0,0.99,0.92,3.5,1.84,3
K00148.01,13.04,54.6,5184.4,4.54,0.22,0.3,0.92,0.85,4.78,1.89,3
K00148.02,13.04,54.6,5184.4,4.54,0.22,0.3,0.92,0.85,9.67,2.61,3
K00148.03,13.04,54.6,5184.4,4.54,0.22,0.3,0.92,0.85,42.9,2.02,3
K00150.01,13.77,51.93,5612.69,4.45,-0.39,0.8,0.78,0.88,8.41,2.49,2
K00150.02,13.77,51.93,5612.69,4.45,-0.39,0.8,0.78,0.88,28.57,2.56,2
K00152.01,13.91,83.58,6407.59,4.27,0.04,14,1.25,1.36,52.09,7.48,4
K00152.02,13.91,83.58,6407.59,4.27,0.04,14,1.25,1.36,27.4,3.88,4
K00152.03,13.91,83.58,6407.59,4.27,0.04,14,1.25,1.36,13.48,3.59,4
K00152.04,13.91,83.58,6407.59,4.27,0.04,14,1.25,1.36,81.06,2.92,4
K00153.01,13.46,54.36,4785.47,4.58,0.1,2.2,0.79,0.75,8.93,2.69,2
K00153.02,13.46,54.36,4785.47,4.58,0.1,2.2,0.79,0.75,4.75,2.02,2
K00157.01,13.71,51.62,5764.1,4.36,0.03,0.9,0.98,1.09,13.02,3.06,6
K00157.02,13.71,51.62,5764.1,4.36,0.03,0.9,0.98,1.09,22.69,3.39,6
K00157.03,13.71,51.62,5764.1,4.36,0.03,0.9,0.98,1.09,32,4.04,6
K00157.04,13.71,51.62,5764.1,4.36,0.03,0.9,0.98,1.09,46.69,2.85,6
K00157.05,13.71,51.62,5764.1,4.36,0.03,0.9,0.98,1.09,118.38,3.59,6
K00157.06,13.71,51.62,5764.1,4.36,0.03,0.9,0.98,1.09,10.3,1.92,6
K00159.01,13.43,50.93,6000.54,4.35,-0.04,3.5,1.04,1.13,8.99,2.43,2
K00159.02,13.43,50.93,6000.54,4.35,-0.04,3.5,1.04,1.13,2.4,1.04,2
K00168.01,13.44,48.62,5826.51,4.06,-0.11,1.4,1,1.54,10.74,3.15,3
K00168.02,13.44,48.62,5826.51,4.06,-0.11,1.4,1,1.54,15.27,2.28,3
K00168.03,13.44,48.62,5826.51,4.06,-0.11,1.4,1,1.54,7.11,1.92,3
K00171.01,13.72,58.42,6223.1,4.21,0.05,7.9,1.22,1.43,5.97,3.38,2
K00171.02,13.72,58.42,6223.1,4.21,0.05,7.9,1.22,1.43,13.07,2.25,2
K00172.01,13.75,48.95,5730.48,4.21,-0.21,1.4,0.87,1.22,13.72,2.94,2
K00172.02,13.75,48.95,5730.48,4.21,-0.21,1.4,0.87,1.22,242.47,2.24,2
K00179.01,13.96,63.19,6212.77,3.92,0.22,9.3,1.58,2.28,20.74,7.47,2
K00179.02,13.96,63.19,6212.77,3.92,0.22,9.3,1.58,2.28,572.38,8.58,2
K00191.01,14.99,116.55,5459.19,4.47,0.08,1,0.92,0.93,15.36,12.06,3
K00191.02,14.99,116.55,5459.19,4.47,0.08,1,0.92,0.93,2.42,2.97,3
K00191.03,14.99,116.55,5459.19,4.47,0.08,1,0.92,0.93,0.71,1.33,3
K00209.01,14.27,77.96,6085.74,4.08,0.01,7.4,1.22,1.66,50.79,12.9,2
K00209.02,14.27,77.96,6085.74,4.08,0.01,7.4,1.22,1.66,18.8,8.5,2
K00232.01,14.25,64.35,5918.24,4.21,-0.11,4,0.99,1.29,12.47,6.31,4
K00232.02,14.25,64.35,5918.24,4.21,-0.11,4,0.99,1.29,5.77,2.49,4
K00232.03,14.25,64.35,5918.24,4.21,-0.11,4,0.99,1.29,21.59,2.05,4
K00232.05,14.25,64.35,5918.24,4.21,-0.11,4,0.99,1.29,56.26,2.46,4
K00238.01,14.06,56.69,6155.38,4.21,-0.1,5.9,1.09,1.34,17.23,3.09,2
K00238.02,14.06,56.69,6155.38,4.21,-0.1,5.9,1.09,1.34,26.7,1.61,2
K00241.01,14.14,66.43,5151.33,4.58,-0.42,1.3,0.7,0.71,13.82,2.39,3
K00241.02,14.14,66.43,5151.33,4.58,-0.42,1.3,0.7,0.71,30.95,1.36,3
K00241.03,14.14,66.43,5151.33,4.58,-0.42,1.3,0.7,0.71,3.41,0.87,3
K00244.01,10.73,18.55,6275.97,4.25,-0.07,9.3,1.15,1.34,12.72,4.6,2
K00244.02,10.73,18.55,6275.97,4.25,-0.07,9.3,1.15,1.34,6.24,2.69,2
K00245.01,9.71,17.58,5356.72,4.54,-0.27,0,0.79,0.79,39.79,1.91,2
K00245.02,9.71,17.58,5356.72,4.54,-0.27,0,0.79,0.79,21.3,0.72,2
K00246.01,10,14.96,5791.8,4.26,0.12,0,1.04,1.26,5.4,2.32,2
K00246.02,10,14.96,5791.8,4.26,0.12,0,1.04,1.26,9.61,0.93,2
K00260.01,10.5,18.24,6271.34,4.18,-0.18,8.7,1.11,1.41,10.5,1.6,3
K00260.02,10.5,18.24,6271.34,4.18,-0.18,8.7,1.11,1.41,100.28,2.57,3
K00260.03,10.5,18.24,6271.34,4.18,-0.18,8.7,1.11,1.41,21.87,1.63,3
K00262.01,10.42,23.51,6173.23,4.09,-0.1,10,1.15,1.6,7.81,1.55,2
K00262.02,10.42,23.51,6173.23,4.09,-0.1,10,1.15,1.6,9.38,1.84,2
K00266.01,11.47,20.42,6148.66,4.3,-0.08,5.6,1.08,1.21,25.31,1.61,2
K00266.02,11.47,20.42,6148.66,4.3,-0.08,5.6,1.08,1.21,47.74,1.24,2
K00271.01,11.48,25.55,6117.85,4.24,0.22,6.6,1.26,1.4,48.63,2.63,3
K00271.02,11.48,25.55,6117.85,4.24,0.22,6.6,1.26,1.4,29.39,2.49,3
K00271.03,11.48,25.55,6117.85,4.24,0.22,6.6,1.26,1.4,14.44,1.51,3
K00274.01,11.39,23.75,6098.1,4.05,-0.04,6.1,1.16,1.68,15.09,1.45,2
K00274.02,11.39,23.75,6098.1,4.05,-0.04,6.1,1.16,1.68,22.8,1.44,2
K00275.01,11.7,27.44,5816.68,4.09,0.23,2.9,1.24,1.66,15.79,2.33,2
K00275.02,11.7,27.44,5816.68,4.09,0.23,2.9,1.24,1.66,82.2,2.43,2
K00277.01,11.87,26.81,5981.08,4.01,-0.2,4.9,1.04,1.67,16.23,4.04,2
K00277.02,11.87,26.81,5981.08,4.01,-0.2,4.9,1.04,1.67,13.85,1.52,2
K00279.01,11.68,36.9,6294,4.14,0.15,12.9,1.35,1.64,28.45,6.18,3
K00279.02,11.68,36.9,6294,4.14,0.15,12.9,1.35,1.64,15.41,2.59,3
K00279.03,11.68,36.9,6294,4.14,0.15,12.9,1.35,1.64,7.51,0.92,3
K00282.01,11.53,22.84,5888.02,4.29,-0.18,0.9,0.93,1.15,27.51,2.9,3
K00282.02,11.53,22.84,5888.02,4.29,-0.18,0.9,0.93,1.15,8.46,1.05,3
K00282.03,11.53,22.84,5888.02,4.29,-0.18,0.9,0.93,1.15,87.52,1.39,3
K00283.01,11.53,27.14,5771.5,4.46,0.16,0.3,1.08,1.01,16.09,2.09,2
K00283.02,11.53,27.14,5771.5,4.46,0.16,0.3,1.08,1.01,25.52,0.82,2
K00285.01,11.56,27.47,5950.78,4.04,0.17,4,1.31,1.8,13.75,3.77,3
K00285.02,11.56,27.47,5950.78,4.04,0.17,4,1.31,1.8,26.72,2.5,3
K00285.03,11.56,27.47,5950.78,4.04,0.17,4,1.31,1.8,49.36,2.1,3
K00295.01,12.32,38.2,5916.33,4.43,-0.19,2,0.95,0.98,5.32,1.65,2
K00295.02,12.32,38.2,5916.33,4.43,-0.19,2,0.95,0.98,10.11,1.04,2
K00301.01,12.73,34.05,6022.2,4.15,-0.09,5.5,1.05,1.43,6,2.04,2
K00301.02,12.73,34.05,6022.2,4.15,-0.09,5.5,1.05,1.43,11.45,1.26,2
K00313.01,12.99,41.48,5243.47,4.5,0.03,0.1,0.85,0.86,18.74,2.28,2
K00313.02,12.99,41.48,5243.47,4.5,0.03,0.1,0.85,0.86,8.44,1.76,2
K00316.01,12.7,43.48,5626.95,4.42,0.32,1.4,1.07,1.06,15.77,2.41,3
K00316.02,12.7,43.48,5626.95,4.42,0.32,1.4,1.07,1.06,157.07,2.48,3
K00316.03,12.7,43.48,5626.95,4.42,0.32,1.4,1.07,1.06,7.31,1.72,3
K00321.01,12.52,28.23,5659.05,4.4,0.26,0.3,1.05,1.07,2.43,1.46,2
K00321.02,12.52,28.23,5659.05,4.4,0.26,0.3,1.05,1.07,4.62,0.84,2
K00327.01,13,40.54,6023.69,4.3,-0.05,4.4,1.05,1.2,3.25,1.52,2
K00327.02,13,40.54,6023.69,4.3,-0.05,4.4,1.05,1.2,91.35,1.74,2
K00330.01,13.93,64.76,5841.4,4.04,-0.01,3.4,1.07,1.64,7.97,2.82,2
K00330.02,13.93,64.76,5841.4,4.04,-0.01,3.4,1.07,1.64,1.89,1.35,2
K00332.01,13.05,38.03,5772.99,4.15,0.35,2.9,1.25,1.55,5.46,2.69,2
K00332.02,13.05,38.03,5772.99,4.15,0.35,2.9,1.25,1.55,6.87,1,2
K00337.01,13.94,70.18,5725.73,4.27,0.05,1.9,0.98,1.2,19.78,2.35,2
K00337.02,13.94,70.18,5725.73,4.27,0.05,1.9,0.98,1.2,154.61,2.01,2
K00338.01,13.45,58.42,4941.8,4.58,0.29,1.9,0.88,0.8,7.01,1.64,2
K00338.02,13.45,58.42,4941.8,4.58,0.29,1.9,0.88,0.8,3.11,0.69,2
K00339.01,13.76,55.94,5964.91,4.16,-0.19,4.9,0.99,1.32,1.98,2.22,3
K00339.02,13.76,55.94,5964.91,4.16,-0.19,4.9,0.99,1.32,12.83,2.3,3
K00339.03,13.76,55.94,5964.91,4.16,-0.19,4.9,0.99,1.32,35.87,2.38,3
K00341.01,13.34,70.89,5502.36,4.52,0.13,1.9,0.98,0.91,7.17,2.87,2
K00341.02,13.34,70.89,5502.36,4.52,0.13,1.9,0.98,0.91,4.7,2.1,2
K00343.01,13.2,48.45,5760.19,4.32,0.03,2.1,0.98,1.13,4.76,2.52,3
K00343.02,13.2,48.45,5760.19,4.32,0.03,2.1,0.98,1.13,2.02,1.79,3
K00343.03,13.2,48.45,5760.19,4.32,0.03,2.1,0.98,1.13,41.81,1.3,3
K00351.01,13.8,68.56,6013.65,4.3,0.07,3.7,1.11,1.23,331.6,11.67,7
K00351.02,13.8,68.56,6013.65,4.3,0.07,3.7,1.11,1.23,210.6,8,7
K00351.03,13.8,68.56,6013.65,4.3,0.07,3.7,1.11,1.23,59.74,2.97,7
K00351.04,13.8,68.56,6013.65,4.3,0.07,3.7,1.11,1.23,91.94,2.71,7
K00351.05,13.8,68.56,6013.65,4.3,0.07,3.7,1.11,1.23,8.72,1.5,7
K00351.06,13.8,68.56,6013.65,4.3,0.07,3.7,1.11,1.23,7.01,1.35,7
K00351.07,13.8,68.56,6013.65,4.3,0.07,3.7,1.11,1.23,124.92,2.87,7
K00352.01,13.77,62.38,5805.99,4.18,-0.03,2.4,0.99,1.34,27.08,3.05,2
K00352.02,13.77,62.38,5805.99,4.18,-0.03,2.4,0.99,1.34,16.01,2.35,2
K00369.01,11.99,30.84,6183.26,4.31,-0.16,6.8,1.05,1.19,5.89,1.29,2
K00369.02,11.99,30.84,6183.26,4.31,-0.16,6.8,1.05,1.19,10.1,1.28,2
K00370.01,11.93,27.71,6116.18,4,0.04,6.7,1.32,1.89,42.88,3.92,2
K00370.02,11.93,27.71,6116.18,4,0.04,6.7,1.32,1.89,22.95,2.24,2
K00377.01,13.8,116.78,5774.51,4.46,0.05,1.1,1.03,0.98,19.27,8.21,3
K00377.02,13.8,116.78,5774.51,4.46,0.05,1.1,1.03,0.98,38.91,8.22,3
K00377.03,13.8,116.78,5774.51,4.46,0.05,1.1,1.03,0.98,1.59,1.53,3
K00386.01,13.84,77.11,5966.53,4.44,0.04,3.6,1.09,1.04,31.16,3.18,2
K00386.02,13.84,77.11,5966.53,4.44,0.04,3.6,1.09,1.04,76.73,2.86,2
K00401.01,14,73.22,5454.09,4.45,0.32,1.2,1.01,0.98,29.2,4.46,3
K00401.02,14,73.22,5454.09,4.45,0.32,1.2,1.01,0.98,160.02,4.19,3
K00401.03,14,73.22,5454.09,4.45,0.32,1.2,1.01,0.98,55.33,1.97,3
K00408.01,14.98,131.12,5559.86,4.51,0.08,1.8,0.98,0.91,7.38,3.62,4
K00408.02,14.98,131.12,5559.86,4.51,0.08,1.8,0.98,0.91,12.56,2.82,4
K00408.03,14.98,131.12,5559.86,4.51,0.08,1.8,0.98,0.91,30.83,2.88,4
K00408.04,14.98,131.12,5559.86,4.51,0.08,1.8,0.98,0.91,3.43,1.31,4
K00416.01,14.29,63.62,5074.23,4.57,-0.13,1.7,0.78,0.76,18.21,3.08,3
K00416.02,14.29,63.62,5074.23,4.57,-0.13,1.7,0.78,0.76,88.26,2.55,3
K00416.03,14.29,63.62,5074.23,4.57,-0.13,1.7,0.78,0.76,9.75,0.76,3
K00427.01,14.62,147.21,5298.61,4.54,0.1,1.3,0.91,0.85,24.61,3.61,2
K00427.02,14.62,147.21,5298.61,4.54,0.1,1.3,0.91,0.85,42.95,2.63,2
K00431.01,14.26,105.25,5189.74,4.58,-0.28,0.3,0.76,0.74,18.87,2.46,2
K00431.02,14.26,105.25,5189.74,4.58,-0.28,0.3,0.76,0.74,46.9,2.14,2
K00433.01,14.92,136.39,5183.54,4.51,0.16,2.4,0.88,0.87,4.03,4.68,2
K00433.02,14.92,136.39,5183.54,4.51,0.16,2.4,0.88,0.87,328.24,11.4,2
K00435.01,14.53,101.98,5670.51,4.33,0,1.1,0.93,1.09,20.55,4.3,6
K00435.02,14.53,101.98,5670.51,4.33,0,1.1,0.93,1.09,934.09,10.31,6
K00435.03,14.53,101.98,5670.51,4.33,0,1.1,0.93,1.09,33.04,2.58,6
K00435.04,14.53,101.98,5670.51,4.33,0,1.1,0.93,1.09,3.93,1.69,6
K00435.05,14.53,101.98,5670.51,4.33,0,1.1,0.93,1.09,62.3,3.57,6
K00435.06,14.53,101.98,5670.51,4.33,0,1.1,0.93,1.09,9.92,1.65,6
K00440.01,14.17,107.61,5067.23,4.55,0.14,2.6,0.86,0.82,15.91,2.68,2
K00440.02,14.17,107.61,5067.23,4.55,0.14,2.6,0.86,0.82,4.97,2.66,2
K00448.01,14.9,162.48,4593.6,4.63,-0.08,4.4,0.71,0.67,10.14,2.52,2
K00448.02,14.9,162.48,4593.6,4.63,-0.08,4.4,0.71,0.67,43.59,3.56,2
K00456.01,14.62,83.38,5618.62,4.37,0.18,1.3,1,1.08,13.7,3.88,2
K00456.02,14.62,83.38,5618.62,4.37,0.18,1.3,1,1.08,4.31,2.22,2
K00457.01,14.2,92.59,5000.26,4.58,0.18,2.4,0.87,0.79,4.92,2.22,2
K00457.02,14.2,92.59,5000.26,4.58,0.18,2.4,0.87,0.79,7.06,2.1,2
K00459.01,14.25,65.7,5871.41,4.34,0.08,3,1.05,1.15,19.45,3.95,2
K00459.02,14.25,65.7,5871.41,4.34,0.08,3,1.05,1.15,6.92,1.54,2
K00464.01,14.36,106.86,5426.53,4.51,0.22,1.6,0.99,0.91,58.36,6.75,2
K00464.02,14.36,106.86,5426.53,4.51,0.22,1.6,0.99,0.91,5.35,2.55,2
K00474.01,14.28,79.83,5923.46,4.4,-0.02,3.3,1.03,1.06,10.95,2.5,3
K00474.02,14.28,79.83,5923.46,4.4,-0.02,3.3,1.03,1.06,28.99,2.28,3
K00474.04,14.28,79.83,5923.46,4.4,-0.02,3.3,1.03,1.06,5.04,1.35,3
K00475.01,14.8,124.28,5142.78,4.57,-0.25,1.3,0.75,0.74,8.18,2.41,2
K00475.02,14.8,124.28,5142.78,4.57,-0.25,1.3,0.75,0.74,15.31,2.2,2
K00481.01,14.7,98.82,5177.9,4.55,-0.1,0.5,0.81,0.79,7.65,2.49,3
K00481.02,14.7,98.82,5177.9,4.55,-0.1,0.5,0.81,0.79,1.55,1.64,3
K00481.03,14.7,98.82,5177.9,4.55,-0.1,0.5,0.81,0.79,34.26,2.6,3
K00490.01,14.02,78.49,4857.31,4.58,0.01,2.1,0.78,0.75,4.39,1.58,4
K00490.02,14.02,78.49,4857.31,4.58,0.01,2.1,0.78,0.75,1071.23,10.29,4
K00490.03,14.02,78.49,4857.31,4.58,0.01,2.1,0.78,0.75,7.41,1.63,4
K00490.04,14.02,78.49,4857.31,4.58,0.01,2.1,0.78,0.75,21.8,1.29,4
K00500.01,14.8,144.77,4606.82,4.62,0.01,3.5,0.74,0.7,7.05,2.7,5
K00500.02,14.8,144.77,4606.82,4.62,0.01,3.5,0.74,0.7,9.52,2.78,5
K00500.03,14.8,144.77,4606.82,4.62,0.01,3.5,0.74,0.7,3.07,1.64,5
K00500.04,14.8,144.77,4606.82,4.62,0.01,3.5,0.74,0.7,4.65,1.68,5
K00500.05,14.8,144.77,4606.82,4.62,0.01,3.5,0.74,0.7,0.99,1.22,5
K00505.01,14.19,98.13,4934.64,4.59,0.11,2.7,0.84,0.77,13.77,2.25,5
K00505.02,14.19,98.13,4934.64,4.59,0.11,2.7,0.84,0.77,6.2,1.2,5
K00505.03,14.19,98.13,4934.64,4.59,0.11,2.7,0.84,0.77,3.25,1.06,5
K00505.04,14.19,98.13,4934.64,4.59,0.11,2.7,0.84,0.77,8.35,1.57,5
K00505.05,14.19,98.13,4934.64,4.59,0.11,2.7,0.84,0.77,87.09,2.55,5
K00508.01,14.39,77.45,5557.99,4.45,0.36,1.8,1.06,1.01,7.93,3.01,2
K00508.02,14.39,77.45,5557.99,4.45,0.36,1.8,1.06,1.01,16.67,2.79,2
K00509.01,14.88,138.06,5516.97,4.49,0.14,1.5,0.98,0.93,4.17,2.75,3
K00509.02,14.88,138.06,5516.97,4.49,0.14,1.5,0.98,0.93,11.46,2.96,3
K00509.03,14.88,138.06,5516.97,4.49,0.14,1.5,0.98,0.93,39.6,2.07,3
K00510.01,14.53,133.77,5615.68,4.41,0.36,2.2,1.08,1.07,2.94,2.35,4
K00510.02,14.53,133.77,5615.68,4.41,0.36,2.2,1.08,1.07,6.39,2.5,4
K00510.03,14.53,133.77,5615.68,4.41,0.36,2.2,1.08,1.07,14.63,2.36,4
K00510.04,14.53,133.77,5615.68,4.41,0.36,2.2,1.08,1.07,35.12,2.57,4
K00511.01,14.21,83.95,5941.42,4.37,0.04,3.6,1.06,1.11,8.01,2.86,2
K00511.02,14.21,83.95,5941.42,4.37,0.04,3.6,1.06,1.11,4.26,1.52,2
K00519.01,14.94,119.84,5738.06,4.24,0.02,2.3,0.97,1.23,11.9,3.34,2
K00519.02,14.94,119.84,5738.06,4.24,0.02,2.3,0.97,1.23,34.04,3.95,2
K00520.01,14.55,111.1,5081.53,4.56,0.1,1.4,0.86,0.8,12.76,2.43,4
K00520.02,14.55,111.1,5081.53,4.56,0.1,1.4,0.86,0.8,5.43,1.3,4
K00520.03,14.55,111.1,5081.53,4.56,0.1,1.4,0.86,0.8,25.75,2.66,4
K00520.04,14.55,111.1,5081.53,4.56,0.1,1.4,0.86,0.8,51.17,1.41,4
K00528.01,14.6,75.98,5405.54,4.45,-0.05,0.8,0.85,0.9,9.58,2.46,3
K00528.02,14.6,75.98,5405.54,4.45,-0.05,0.8,0.85,0.9,96.68,2.98,3
K00528.03,14.6,75.98,5405.54,4.45,-0.05,0.8,0.85,0.9,20.55,2.54,3
K00534.01,14.61,108.47,5227.36,4.55,0.09,1.8,0.89,0.83,6.4,2.48,2
K00534.02,14.61,108.47,5227.36,4.55,0.09,1.8,0.89,0.83,2.74,1.74,2
K00543.01,14.71,114.25,5134.64,4.54,-0.06,2,0.81,0.8,4.3,2.19,2
K00543.02,14.71,114.25,5134.64,4.54,-0.06,2,0.81,0.8,3.14,1.4,2
K00546.01,14.9,117.56,5950.68,4.18,0.09,3.6,1.14,1.43,20.68,4.6,2
K00546.02,14.9,117.56,5950.68,4.18,0.09,3.6,1.14,1.43,9.83,3.4,2
K00551.01,14.94,116.46,5686.97,4.37,0.09,1.6,0.98,1.07,11.64,2.71,2
K00551.02,14.94,116.46,5686.97,4.37,0.09,1.6,0.98,1.07,5.69,2.49,2
K00555.01,14.76,95.37,5272.54,4.51,0.05,1,0.87,0.86,3.7,1.46,2
K00555.02,14.76,95.37,5272.54,4.51,0.05,1,0.87,0.86,86.49,2.78,2
K00564.01,14.85,93.45,5837.31,4.12,0.31,4.6,1.28,1.62,21.05,4.2,3
K00564.02,14.85,93.45,5837.31,4.12,0.31,4.6,1.28,1.62,127.91,10.37,3
K00564.03,14.85,93.45,5837.31,4.12,0.31,4.6,1.28,1.62,6.22,2.17,3
K00567.01,14.34,80.14,5528.74,4.53,-0.17,0.4,0.87,0.84,10.69,2.36,3
K00567.02,14.34,80.14,5528.74,4.53,-0.17,0.4,0.87,0.84,20.3,1.99,3
K00567.03,14.34,80.14,5528.74,4.53,-0.17,0.4,0.87,0.84,29.02,2.47,3
K00568.01,14.14,64.54,5354.4,4.49,0.03,1.3,0.88,0.88,3.38,1.43,2
K00568.02,14.14,64.54,5354.4,4.49,0.03,1.3,0.88,0.88,2.36,0.86,2
K00569.01,14.46,105.17,5032.59,4.59,-0.17,1.2,0.77,0.74,20.73,1.75,2
K00569.02,14.46,105.17,5032.59,4.59,-0.17,1.2,0.77,0.74,1.63,1.08,2
K00572.01,14.17,77.77,6012.18,4.08,-0.06,4.3,1.09,1.58,10.64,3.7,2
K00572.02,14.17,77.77,6012.18,4.08,-0.06,4.3,1.09,1.58,4.94,1.81,2
K00573.01,14.67,103.36,5707.96,4.39,0.13,2.1,1.01,1.06,6,3,2
K00573.02,14.67,103.36,5707.96,4.39,0.13,2.1,1.01,1.06,2.06,1.62,2
K00574.01,14.86,113.8,5041.77,4.56,-0.06,1.8,0.8,0.77,20.13,2.87,2
K00574.02,14.86,113.8,5041.77,4.56,-0.06,1.8,0.8,0.77,10.4,1.36,2
K00579.01,14.14,84.54,5073.67,4.58,0.02,1.7,0.84,0.78,2.02,1.42,2
K00579.02,14.14,84.54,5073.67,4.58,0.02,1.7,0.84,0.78,3.76,1.46,2
K00582.01,14.81,123.98,5110.08,4.58,0.08,1.8,0.87,0.8,5.95,2.29,3
K00582.02,14.81,123.98,5110.08,4.58,0.08,1.8,0.87,0.8,17.74,2.14,3
K00582.03,14.81,123.98,5110.08,4.58,0.08,1.8,0.87,0.8,9.94,1.36,3
K00584.01,14.13,69.05,5527.46,4.44,0.28,1.3,1.02,1,9.93,2.72,3
K00584.02,14.13,69.05,5527.46,4.44,0.28,1.3,1.02,1,21.22,2.81,3
K00584.03,14.13,69.05,5527.46,4.44,0.28,1.3,1.02,1,6.47,1.09,3
K00590.01,14.62,101.72,5970.76,4.42,-0.03,3.7,1.05,1.05,11.39,2.25,2
K00590.02,14.62,101.72,5970.76,4.42,-0.03,3.7,1.05,1.05,50.7,2.63,2
K00597.01,14.91,107.54,5711.94,4.38,-0.06,0.9,0.93,1.02,17.31,2.64,3
K00597.02,14.91,107.54,5711.94,4.38,-0.06,0.9,0.93,1.02,2.09,1.5,3
K00597.03,14.91,107.54,5711.94,4.38,-0.06,0.9,0.93,1.02,52.81,2.45,3
K00598.01,14.81,121.05,5220.77,4.54,0.01,0.4,0.86,0.82,8.31,2.31,2
K00598.02,14.81,121.05,5220.77,4.54,0.01,0.4,0.86,0.82,34.1,1.82,2
K00600.01,14.83,113.91,5745.5,4.22,-0.06,1,0.94,1.24,3.6,2.92,2
K00600.02,14.83,113.91,5745.5,4.22,-0.06,1,0.94,1.24,294.06,3.43,2
K00601.01,14.7,127.69,5748.38,4.5,0.03,4.2,1.02,0.95,5.4,2.64,2
K00601.03,14.7,127.69,5748.38,4.5,0.03,4.2,1.02,0.95,1.21,1.47,2
K00612.01,14.16,61.83,5125.64,4.56,0,1.7,0.84,0.8,20.74,1.96,2
K00612.02,14.16,61.83,5125.64,4.56,0,1.7,0.84,0.8,47.43,2.28,2
K00620.01,14.67,153.61,5590.1,4.53,-0.02,5.5,0.95,0.88,45.16,7.14,2
K00620.02,14.67,153.61,5590.1,4.53,-0.02,5.5,0.95,0.88,130.18,9.72,2
K00623.01,11.81,24.18,5953.87,4.23,-0.42,0.6,0.86,1.17,10.35,1.32,4
K00623.02,11.81,24.18,5953.87,4.23,-0.42,0.6,0.86,1.17,15.68,1.2,4
K00623.03,11.81,24.18,5953.87,4.23,-0.42,0.6,0.86,1.17,5.6,1.12,4
K00623.04,11.81,24.18,5953.87,4.23,-0.42,0.6,0.86,1.17,25.21,0.94,4
K00624.01,13.6,83.22,5611.01,4.51,0.08,3.1,1,0.92,17.79,2.82,3
K00624.02,13.6,83.22,5611.01,4.51,0.08,3.1,1,0.92,49.57,2.63,3
K00624.03,13.6,83.22,5611.01,4.51,0.08,3.1,1,0.92,1.31,1.49,3
K00626.01,13.49,49.77,6070.6,4.26,-0.2,4,0.99,1.22,14.59,2.47,2
K00626.02,13.49,49.77,6070.6,4.26,-0.2,4,0.99,1.22,8.03,1.04,2
K00627.01,13.31,57.45,6037.25,4.21,0.15,5.4,1.2,1.43,7.75,2.88,2
K00627.02,13.31,57.45,6037.25,4.21,0.15,5.4,1.2,1.43,4.17,1.57,2
K00638.01,13.6,78.72,5706.89,4.49,-0.03,1.4,0.97,0.93,23.64,3.18,2
K00638.02,13.6,78.72,5706.89,4.49,-0.03,1.4,0.97,0.93,67.09,3.34,2
K00647.01,13.55,41.89,6111.76,4.08,-0.4,2.6,0.97,1.49,5.17,2.2,2
K00647.02,13.55,41.89,6111.76,4.08,-0.4,2.6,0.97,1.49,8.11,1.02,2
K00649.01,13.31,46.81,6278.29,3.97,0.19,7.8,1.53,2.12,23.45,3.75,2
K00649.02,13.31,46.81,6278.29,3.97,0.19,7.8,1.53,2.12,10.21,1.31,2
K00655.01,13,34.26,6152.78,4.27,-0.05,2.7,1.1,1.28,25.67,2.81,2
K00655.02,13,34.26,6152.78,4.27,-0.05,2.7,1.1,1.28,151.89,2.38,2
K00657.01,13.87,78.27,4798.06,4.62,-0.22,1.6,0.7,0.68,4.07,1.81,2
K00657.02,13.87,78.27,4798.06,4.62,-0.22,1.6,0.7,0.68,16.28,1.93,2
K00658.01,13.99,79.96,5879.45,4.43,0.05,2.8,1.06,1.04,3.16,2.54,3
K00658.02,13.99,79.96,5879.45,4.43,0.05,2.8,1.06,1.04,5.37,2.36,3
K00658.03,13.99,79.96,5879.45,4.43,0.05,2.8,1.06,1.04,11.33,1.41,3
K00661.01,13.91,74.35,5865.64,4.45,0.03,2.6,1.05,1.01,14.4,2.17,2
K00661.02,13.91,74.35,5865.64,4.45,0.03,2.6,1.05,1.01,25.66,1.33,2
K00664.01,13.48,42.74,5692.42,4.33,0.03,0.7,0.96,1.1,13.14,1.63,3
K00664.02,13.48,42.74,5692.42,4.33,0.03,0.7,0.96,1.1,7.78,1.15,3
K00664.03,13.48,42.74,5692.42,4.33,0.03,0.7,0.96,1.1,23.44,0.99,3
K00665.01,13.18,49.73,5963.33,4.09,0.27,5.3,1.34,1.73,5.87,3.61,3
K00665.02,13.18,49.73,5963.33,4.09,0.27,5.3,1.34,1.73,1.61,1.69,3
K00665.03,13.18,49.73,5963.33,4.09,0.27,5.3,1.34,1.73,3.07,1.66,3
K00671.01,13.75,47.5,6051.66,4.27,0,5.1,1.09,1.26,4.23,1.59,4
K00671.02,13.75,47.5,6051.66,4.27,0,5.1,1.09,1.26,7.47,1.42,4
K00671.03,13.75,47.5,6051.66,4.27,0,5.1,1.09,1.26,16.26,1.45,4
K00671.04,13.75,47.5,6051.66,4.27,0,5.1,1.09,1.26,11.13,1.23,4
K00672.01,14,72.2,5547.21,4.5,0.11,0.6,0.98,0.92,16.09,2.3,2
K00672.02,14,72.2,5547.21,4.5,0.11,0.6,0.98,0.92,41.75,3,2
K00678.01,13.28,66.13,5096.85,4.58,0.12,2.8,0.88,0.8,6.04,1.3,2
K00678.02,13.28,66.13,5096.85,4.58,0.12,2.8,0.88,0.8,4.14,1.28,2
K00691.01,13.96,52.21,5917.11,4.05,-0.32,2.5,0.94,1.52,29.67,3.89,2
K00691.02,13.96,52.21,5917.11,4.05,-0.32,2.5,0.94,1.52,16.23,1.66,2
K00692.01,13.65,49.41,5658.97,4.34,0.13,2.3,0.99,1.11,2.46,1.5,2
K00692.02,13.65,49.41,5658.97,4.34,0.13,2.3,0.99,1.11,4.82,2.08,2
K00700.01,13.58,44.27,5705.55,4.43,-0.44,0.6,0.79,0.9,30.86,2.18,4
K00700.02,13.58,44.27,5705.55,4.43,-0.44,0.6,0.79,0.9,9.36,1.57,4
K00700.03,13.58,44.27,5705.55,4.43,-0.44,0.6,0.79,0.9,14.67,1.36,4
K00700.04,13.58,44.27,5705.55,4.43,-0.44,0.6,0.79,0.9,68.16,1.56,4
K00701.01,13.72,57.52,4972.35,4.6,-0.33,0.6,0.7,0.69,18.16,2.07,5
K00701.02,13.72,57.52,4972.35,4.6,-0.33,0.6,0.7,0.69,5.71,1.4,5
K00701.03,13.72,57.52,4972.35,4.6,-0.33,0.6,0.7,0.69,122.39,1.83,5
K00701.04,13.72,57.52,4972.35,4.6,-0.33,0.6,0.7,0.69,267.28,1.5,5
K00701.05,13.72,57.52,4972.35,4.6,-0.33,0.6,0.7,0.69,12.44,0.62,5
K00707.01,13.99,59.19,5961.24,4.07,0.12,4.4,1.25,1.68,21.78,4.74,5
K00707.02,13.99,59.19,5961.24,4.07,0.12,4.4,1.25,1.68,41.03,4.12,5
K00707.03,13.99,59.19,5961.24,4.07,0.12,4.4,1.25,1.68,31.78,3.64,5
K00707.04,13.99,59.19,5961.24,4.07,0.12,4.4,1.25,1.68,13.18,2.67,5
K00707.05,13.99,59.19,5961.24,4.07,0.12,4.4,1.25,1.68,5.67,1.53,5
K00708.01,14,67.08,6136.72,4.09,-0.08,7.1,1.14,1.61,17.41,3.89,2
K00708.02,14,67.08,6136.72,4.09,-0.08,7.1,1.14,1.61,7.69,2.97,2
K00710.01,13.29,41.6,6548.36,4.04,-0.1,15,1.37,1.84,5.37,2.31,3
K00710.02,13.29,41.6,6548.36,4.04,-0.1,15,1.37,1.84,8.59,1.89,3
K00710.03,13.29,41.6,6548.36,4.04,-0.1,15,1.37,1.84,3.89,1.46,3
K00711.01,13.97,57.05,5591,4.41,0.35,1.4,1.06,1.06,44.7,2.99,3
K00711.02,13.97,57.05,5591,4.41,0.35,1.4,1.06,1.06,3.62,1.73,3
K00711.03,13.97,57.05,5591,4.41,0.35,1.4,1.06,1.06,124.52,2.8,3
K00717.01,13.39,46.78,5615.14,4.29,0.31,1.3,1.05,1.22,14.71,1.95,2
K00717.02,13.39,46.78,5615.14,4.29,0.31,1.3,1.05,1.22,0.9,0.78,2
K00718.01,13.76,64.27,5862.37,4.35,0.33,3.5,1.17,1.19,4.59,2.37,3
K00718.02,13.76,64.27,5862.37,4.35,0.33,3.5,1.17,1.19,22.71,2.88,3
K00718.03,13.76,64.27,5862.37,4.35,0.33,3.5,1.17,1.19,47.9,2.3,3
K00719.01,13.18,41.23,4647.27,4.62,-0.04,3.1,0.73,0.69,9.03,1.65,4
K00719.02,13.18,41.23,4647.27,4.62,-0.04,3.1,0.73,0.69,28.12,1.05,4
K00719.03,13.18,41.23,4647.27,4.62,-0.04,3.1,0.73,0.69,45.9,1.34,4
K00719.04,13.18,41.23,4647.27,4.62,-0.04,3.1,0.73,0.69,4.16,0.85,4
K00720.01,13.75,87.74,5210.29,4.58,-0.01,4.5,0.87,0.79,5.69,2.9,4
K00720.02,13.75,87.74,5210.29,4.58,-0.01,4.5,0.87,0.79,10.04,2.67,4
K00720.03,13.75,87.74,5210.29,4.58,-0.01,4.5,0.87,0.79,18.37,2.57,4
K00720.04,13.75,87.74,5210.29,4.58,-0.01,4.5,0.87,0.79,2.8,1.58,4
K00723.01,15.06,172.08,5240.11,4.54,0.28,4.2,0.96,0.87,3.94,3.29,2
K00723.02,15.06,172.08,5240.11,4.54,0.28,4.2,0.96,0.87,28.08,3.87,2
K00732.01,15.34,155.6,5232.33,4.52,0.27,1.7,0.94,0.88,1.26,3.39,3
K00732.02,15.34,155.6,5232.33,4.52,0.27,1.7,0.94,0.88,3.3,1.08,3
K00732.03,15.34,155.6,5232.33,4.52,0.27,1.7,0.94,0.88,5.25,1.2,3
K00733.01,15.64,231.32,5001.1,4.6,-0.11,2.8,0.79,0.74,5.92,3.51,4
K00733.02,15.64,231.32,5001.1,4.6,-0.11,2.8,0.79,0.74,11.35,2.7,4
K00733.03,15.64,231.32,5001.1,4.6,-0.11,2.8,0.79,0.74,3.13,1.59,4
K00733.04,15.64,231.32,5001.1,4.6,-0.11,2.8,0.79,0.74,18.64,2.12,4
K00749.01,15.42,155.91,5360.01,4.49,0.07,0.6,0.89,0.89,5.35,2.98,3
K00749.02,15.42,155.91,5360.01,4.49,0.07,0.6,0.89,0.89,3.94,1.75,3
K00749.03,15.42,155.91,5360.01,4.49,0.07,0.6,0.89,0.89,8.11,1.32,3
K00752.01,15.35,167.88,5542.12,4.45,0.08,0.8,0.94,0.96,9.49,2.85,2
K00752.02,15.35,167.88,5542.12,4.45,0.08,0.8,0.94,0.96,54.42,2.86,2
K00756.01,15.71,186.32,5661.89,4.31,0.16,2.6,1.01,1.16,11.09,4.79,3
K00756.02,15.71,186.32,5661.89,4.31,0.16,2.6,1.01,1.16,4.13,3.6,3
K00756.03,15.71,186.32,5661.89,4.31,0.16,2.6,1.01,1.16,2.57,1.85,3
K00757.01,15.84,206.58,4962.48,4.59,0.02,2.1,0.82,0.76,16.07,5.42,3
K00757.02,15.84,206.58,4962.48,4.59,0.02,2.1,0.82,0.76,41.2,3.73,3
K00757.03,15.84,206.58,4962.48,4.59,0.02,2.1,0.82,0.76,6.25,2.47,3
K00800.01,15.54,203.29,5905.98,4.31,0.19,3.5,1.13,1.23,2.71,4.19,2
K00800.02,15.54,203.29,5905.98,4.31,0.19,3.5,1.13,1.23,7.21,4.06,2
K00806.01,15.4,261.46,5410.96,4.54,0.11,2.3,0.95,0.87,143.21,9.43,3
K00806.02,15.4,261.46,5410.96,4.54,0.11,2.3,0.95,0.87,60.32,12.97,3
K00806.03,15.4,261.46,5410.96,4.54,0.11,2.3,0.95,0.87,29.16,1.92,3
K00825.01,15.29,190.4,4875.79,4.57,0.19,2,0.83,0.78,8.1,2.43,2
K00825.02,15.29,190.4,4875.79,4.57,0.19,2,0.83,0.78,4.72,1.61,2
K00834.01,15.08,107.71,5793.27,4.08,0.31,3,1.28,1.69,23.65,9.99,5
K00834.02,15.08,107.71,5793.27,4.08,0.31,3,1.28,1.69,13.23,3.76,5
K00834.03,15.08,107.71,5793.27,4.08,0.31,3,1.28,1.69,6.16,3.29,5
K00834.04,15.08,107.71,5793.27,4.08,0.31,3,1.28,1.69,2.09,1.83,5
K00834.05,15.08,107.71,5793.27,4.08,0.31,3,1.28,1.69,50.45,3.75,5
K00835.01,15.21,136.5,4915.69,4.57,0.14,1.7,0.83,0.78,11.76,2.51,2
K00835.02,15.21,136.5,4915.69,4.57,0.14,1.7,0.83,0.78,56.23,2.33,2
K00837.01,15.66,191.09,4861.28,4.57,0.37,2.8,0.88,0.8,7.95,2.41,2
K00837.02,15.66,191.09,4861.28,4.57,0.37,2.8,0.88,0.8,4.14,1.61,2
K00841.01,15.86,264.11,5214.75,4.56,0.08,2.4,0.89,0.82,15.34,4.71,4
K00841.02,15.86,264.11,5214.75,4.56,0.08,2.4,0.89,0.82,31.33,6.88,4
K00841.03,15.86,264.11,5214.75,4.56,0.08,2.4,0.89,0.82,6.55,2.69,4
K00841.04,15.86,264.11,5214.75,4.56,0.08,2.4,0.89,0.82,269.29,3.11,4
K00857.01,15.09,141.33,5122.97,4.55,0.23,2.4,0.91,0.84,5.72,2.57,2
K00857.02,15.09,141.33,5122.97,4.55,0.23,2.4,0.91,0.84,20.03,1.8,2
K00864.01,15.6,156.04,5485.67,4.5,0.05,1.2,0.93,0.9,4.31,3.21,3
K00864.02,15.6,156.04,5485.67,4.5,0.05,1.2,0.93,0.9,20.05,3.1,3
K00864.03,15.6,156.04,5485.67,4.5,0.05,1.2,0.93,0.9,9.77,2.24,3
K00869.01,15.6,193.52,5089.1,4.55,0.1,3.1,0.85,0.81,7.49,2.76,4
K00869.02,15.6,193.52,5089.1,4.55,0.1,3.1,0.85,0.81,36.28,3.25,4
K00869.03,15.6,193.52,5089.1,4.55,0.1,3.1,0.85,0.81,17.46,2.35,4
K00869.04,15.6,193.52,5089.1,4.55,0.1,3.1,0.85,0.81,3.22,1.78,4
K00870.01,15.04,142.38,4589.65,4.63,-0.04,3.8,0.72,0.68,5.91,2.29,2
K00870.02,15.04,142.38,4589.65,4.63,-0.04,3.8,0.72,0.68,8.99,2.31,2
K00872.01,15.26,173.06,5142.61,4.54,0.14,1.3,0.88,0.83,33.6,7.89,2
K00872.02,15.26,173.06,5142.61,4.54,0.14,1.3,0.88,0.83,6.77,1.94,2
K00874.01,15.02,138.1,5008.52,4.58,0.15,2.4,0.87,0.79,4.6,2.32,2
K00874.02,15.02,138.1,5008.52,4.58,0.15,2.4,0.87,0.79,11.19,1.52,2
K00880.01,15.16,129.69,5367.58,4.53,0.17,2.4,0.95,0.88,26.44,4.46,4
K00880.02,15.16,129.69,5367.58,4.53,0.17,2.4,0.95,0.88,51.54,5.79,4
K00880.03,15.16,129.69,5367.58,4.53,0.17,2.4,0.95,0.88,5.9,2.42,4
K00880.04,15.16,129.69,5367.58,4.53,0.17,2.4,0.95,0.88,2.38,1.68,4
K00881.01,15.86,205.23,4943.84,4.58,-0.1,1.2,0.76,0.74,21.02,3.22,2
K00881.02,15.86,205.23,4943.84,4.58,-0.1,1.2,0.76,0.74,226.89,4.62,2
K00884.01,15.07,144.57,5025.41,4.56,0.26,1.6,0.89,0.82,9.44,4.53,3
K00884.02,15.07,144.57,5025.41,4.56,0.26,1.6,0.89,0.82,20.48,5.21,3
K00884.03,15.07,144.57,5025.41,4.56,0.26,1.6,0.89,0.82,3.34,1.72,3
K00892.01,15.19,178.84,5043.21,4.58,-0.09,2.6,0.8,0.76,10.37,2.81,2
K00892.02,15.19,178.84,5043.21,4.58,-0.09,2.6,0.8,0.76,3.97,1.38,2
K00896.01,15.26,171.6,4966.62,4.56,0.14,1.1,0.84,0.8,16.24,4.02,3
K00896.02,15.26,171.6,4966.62,4.56,0.14,1.1,0.84,0.8,6.31,3.01,3
K00896.03,15.26,171.6,4966.62,4.56,0.14,1.1,0.84,0.8,28.87,1.41,3
K00906.01,15.46,169.22,5001.44,4.56,-0.02,2.1,0.8,0.77,7.16,2.34,3
K00906.02,15.46,169.22,5001.44,4.56,-0.02,2.1,0.8,0.77,17.65,2.16,3
K00906.03,15.46,169.22,5001.44,4.56,-0.02,2.1,0.8,0.77,4.15,1.12,3
K00907.01,15.22,138.59,5478.41,4.54,-0.09,1.7,0.89,0.84,16.51,2.8,4
K00907.02,15.22,138.59,5478.41,4.54,-0.09,1.7,0.89,0.84,30.13,3.31,4
K00907.03,15.22,138.59,5478.41,4.54,-0.09,1.7,0.89,0.84,4.79,1.41,4
K00907.04,15.22,138.59,5478.41,4.54,-0.09,1.7,0.89,0.84,99.64,3.03,4
K00921.01,15.53,163.99,5076.16,4.54,0.13,0.6,0.86,0.82,10.28,2.81,3
K00921.02,15.53,163.99,5076.16,4.54,0.13,0.6,0.86,0.82,18.12,3.29,3
K00921.03,15.53,163.99,5076.16,4.54,0.13,0.6,0.86,0.82,3.78,1.76,3
K00934.01,15.84,227.85,5528.67,4.44,-0.14,0.4,0.84,0.91,5.83,3.8,3
K00934.02,15.84,227.85,5528.67,4.44,-0.14,0.4,0.84,0.91,12.41,2.35,3
K00934.03,15.84,227.85,5528.67,4.44,-0.14,0.4,0.84,0.91,18.75,2.69,3
K00935.01,15.24,130.29,6090.43,4.24,-0.12,112.1,1.05,1.29,20.86,5.84,4
K00935.02,15.24,130.29,6090.43,4.24,-0.12,112.1,1.05,1.29,42.63,5.52,4
K00935.03,15.24,130.29,6090.43,4.24,-0.12,112.1,1.05,1.29,87.65,4.49,4
K00935.04,15.24,130.29,6090.43,4.24,-0.12,112.1,1.05,1.29,9.62,1.94,4
K00939.01,15.06,123.47,5598.77,4.45,0.23,1.8,1.04,1,3.39,1.86,4
K00939.02,15.06,123.47,5598.77,4.45,0.23,1.8,1.04,1,5.84,1.71,4
K00939.03,15.06,123.47,5598.77,4.45,0.23,1.8,1.04,1,1.62,1.42,4
K00939.04,15.06,123.47,5598.77,4.45,0.23,1.8,1.04,1,10.68,1.88,4
K00941.01,15.47,179.54,5061.84,4.55,0.36,2,0.93,0.84,6.58,4.13,3
K00941.02,15.47,179.54,5061.84,4.55,0.36,2,0.93,0.84,2.38,2.31,3
K00941.03,15.47,179.54,5061.84,4.55,0.36,2,0.93,0.84,24.66,4.9,3
K00954.01,15.22,122.3,5526.39,4.43,-0.1,1.2,0.86,0.93,8.12,2.8,2
K00954.02,15.22,122.3,5526.39,4.43,-0.1,1.2,0.86,0.93,36.92,2.84,2
K00986.01,14.14,109.44,5501.47,4.5,0.25,2.1,1.03,0.94,8.19,2.38,2
K00986.02,14.14,109.44,5501.47,4.5,0.25,2.1,1.03,0.94,76.05,1.83,2
K00988.01,13.56,96.41,5022.67,4.59,0.06,3.3,0.85,0.78,10.38,2.23,2
K00988.02,13.56,96.41,5022.67,4.59,0.06,3.3,0.85,0.78,24.57,2.11,2
K00993.01,14.25,89.57,5551.99,4.51,-0.34,0.5,0.81,0.82,21.85,1.63,2
K00993.02,14.25,89.57,5551.99,4.51,-0.34,0.5,0.81,0.82,13.06,1.39,2
K00999.01,15.39,263.98,5069.01,4.59,-0.12,2.1,0.8,0.75,16.57,2.7,2
K00999.02,15.39,263.98,5069.01,4.59,-0.12,2.1,0.8,0.75,47.33,2.31,2
K01001.01,13.04,51.87,6272.48,3.99,0.11,9,1.45,2.01,40.81,4.08,2
K01001.02,13.04,51.87,6272.48,3.99,0.11,9,1.45,2.01,140.1,3.49,2
K01015.01,14.5,89.57,5950.08,4.13,-0.12,4.4,1.02,1.44,9.43,3.64,3
K01015.02,14.5,89.57,5950.08,4.13,-0.12,4.4,1.02,1.44,4.09,1.94,3
K01015.03,14.5,89.57,5950.08,4.13,-0.12,4.4,1.02,1.44,17,2.34,3
K01052.01,15.38,154.67,5869.71,4.43,-0.14,1.7,0.96,0.99,17.03,2.42,4
K01052.02,15.38,154.67,5869.71,4.43,-0.14,1.7,0.96,0.99,6.85,1.66,4
K01052.03,15.38,154.67,5869.71,4.43,-0.14,1.7,0.96,0.99,67.83,2.36,4
K01052.04,15.38,154.67,5869.71,4.43,-0.14,1.7,0.96,0.99,43.13,2.21,4
K01060.01,14.35,98.65,6374.91,4.09,-0.23,456.7,1.16,1.6,12.11,2.77,4
K01060.02,14.35,98.65,6374.91,4.09,-0.23,456.7,1.16,1.6,4.76,1.96,4
K01060.03,14.35,98.65,6374.91,4.09,-0.23,456.7,1.16,1.6,20.5,2.38,4
K01060.04,14.35,98.65,6374.91,4.09,-0.23,456.7,1.16,1.6,8.19,1.75,4
K01069.01,15.07,115.61,5224.06,4.52,0.27,1.8,0.94,0.88,8.7,3.15,2
K01069.02,15.07,115.61,5224.06,4.52,0.27,1.8,0.94,0.88,2.47,1.58,2
K01089.01,14.7,125.09,5848.4,4.38,0.13,2.5,1.07,1.1,86.68,10.46,2
K01089.02,14.7,125.09,5848.4,4.38,0.13,2.5,1.07,1.1,12.22,5.03,2
K01102.03,14.93,153.16,6022.25,4.36,-0.06,25.2,1.04,1.11,19,2.42,2
K01102.04,14.93,153.16,6022.25,4.36,-0.06,25.2,1.04,1.11,4.24,1.64,2
K01113.01,13.7,64.56,6096.49,4.27,0.02,5.2,1.12,1.28,25.93,2.66,2
K01113.02,13.7,64.56,6096.49,4.27,0.02,5.2,1.12,1.28,83.45,2.86,2
K01127.01,15.81,218.16,5642.41,4.06,0.38,2.4,1.2,1.69,5.33,4.49,3
K01127.02,15.81,218.16,5642.41,4.06,0.38,2.4,1.2,1.69,8.13,2.96,3
K01127.03,15.81,218.16,5642.41,4.06,0.38,2.4,1.2,1.69,2.84,2.25,3
K01148.01,13.91,67.3,6101.48,4.29,0.13,5.5,1.18,1.28,11.48,1.8,2
K01148.02,13.91,67.3,6101.48,4.29,0.13,5.5,1.18,1.28,25.26,1.48,2
K01151.01,13.4,45.3,5480.24,4.48,-0.19,0.6,0.82,0.86,10.44,1.26,5
K01151.02,13.4,45.3,5480.24,4.48,-0.19,0.6,0.82,0.86,7.41,0.98,5
K01151.03,13.4,45.3,5480.24,4.48,-0.19,0.6,0.82,0.86,5.25,0.68,5
K01151.04,13.4,45.3,5480.24,4.48,-0.19,0.6,0.82,0.86,17.45,0.78,5
K01151.05,13.4,45.3,5480.24,4.48,-0.19,0.6,0.82,0.86,21.72,0.84,5
K01161.01,14.68,107.8,5551.44,4.24,0.05,2.7,0.92,1.2,6.06,2.36,3
K01161.02,14.68,107.8,5551.44,4.24,0.05,2.7,0.92,1.2,10.94,2.48,3
K01161.03,14.68,107.8,5551.44,4.24,0.05,2.7,0.92,1.2,2.97,1.88,3
K01163.01,14.97,118.38,5285.61,4.53,-0.28,0.4,0.76,0.78,2.94,1.48,2
K01163.02,14.97,118.38,5285.61,4.53,-0.28,0.4,0.76,0.78,8.01,1.57,2
K01165.01,13.92,68.44,5383.82,4.5,-0.03,1,0.87,0.86,7.05,1.98,2
K01165.02,13.92,68.44,5383.82,4.5,-0.03,1,0.87,0.86,4.29,0.72,2
K01175.01,13.29,58.13,5632.97,3.67,0.07,4.4,1.48,2.94,31.59,3.69,2
K01175.02,13.29,58.13,5632.97,3.67,0.07,4.4,1.48,2.94,17.16,3.35,2
K01196.02,15.04,149.85,5716.91,4.17,-0.17,1.6,0.89,1.29,11.63,2.3,2
K01196.03,15.04,149.85,5716.91,4.17,-0.17,1.6,0.89,1.29,33.2,2.49,2
K01198.01,15.32,188.29,6172.82,4.18,0.05,8.3,1.22,1.49,16.09,3.85,3
K01198.02,15.32,188.29,6172.82,4.18,0.05,8.3,1.22,1.49,10.3,2.62,3
K01198.03,15.32,188.29,6172.82,4.18,0.05,8.3,1.22,1.49,35.68,3.58,3
K01203.01,15.37,175.35,5706.34,4.44,-0.31,0.7,0.83,0.91,31.88,2.8,3
K01203.02,15.37,175.35,5706.34,4.44,-0.31,0.7,0.83,0.91,14.13,2.35,3
K01203.03,15.37,175.35,5706.34,4.44,-0.31,0.7,0.83,0.91,48.65,2.29,3
K01215.01,13.42,47.05,6062.84,4.04,0.07,2.9,1.29,1.79,17.32,3.12,2
K01215.02,13.42,47.05,6062.84,4.04,0.07,2.9,1.29,1.79,33.01,2.94,2
K01221.01,11.58,47.1,4969.86,3.69,0.3,2.1,1.42,2.82,30.16,4.07,2
K01221.02,11.58,47.1,4969.86,3.69,0.3,2.1,1.42,2.82,51.08,3.23,2
K01239.01,15.01,112.19,5735.48,4.48,-0.07,1.5,0.96,0.93,0.78,1.58,2
K01239.02,15.01,112.19,5735.48,4.48,-0.07,1.5,0.96,0.93,3.17,1.61,2
K01240.01,14.47,77.49,5544.18,4.42,0.12,0.9,0.95,0.99,2.14,1.64,2
K01240.02,14.47,77.49,5544.18,4.42,0.12,0.9,0.95,0.99,4.81,2.14,2
K01276.01,14.77,87.93,5495.18,4.41,0.12,1.4,0.93,0.99,22.79,2.53,2
K01276.02,14.77,87.93,5495.18,4.41,0.12,1.4,0.93,0.99,13.26,1.46,2
K01278.01,15.2,112.03,5729.24,4.23,-0.2,0.7,0.87,1.17,24.81,3.05,4
K01278.02,15.2,112.03,5729.24,4.23,-0.2,0.7,0.87,1.17,44.35,3.43,4
K01278.03,15.2,112.03,5729.24,4.23,-0.2,0.7,0.87,1.17,9.22,1.38,4
K01278.04,15.2,112.03,5729.24,4.23,-0.2,0.7,0.87,1.17,13.64,1.62,4
K01279.01,13.75,52.45,5707.84,4.34,-0.04,1.3,0.92,1.07,14.37,1.98,2
K01279.02,13.75,52.45,5707.84,4.34,-0.04,1.3,0.92,1.07,9.65,1.23,2
K01301.01,15.82,177.66,5246.35,4.56,-0.27,0.9,0.76,0.76,12.7,2.24,2
K01301.02,15.82,177.66,5246.35,4.56,-0.27,0.9,0.76,0.76,37.51,2.58,2
K01305.01,15.17,156.59,5288.31,4.52,0.15,0.5,0.91,0.87,2.63,1.52,2
K01305.02,15.17,156.59,5288.31,4.52,0.15,0.5,0.91,0.87,6.19,1.21,2
K01306.01,15.59,143.69,5566.76,4.5,-0.27,0,0.83,0.84,1.8,1.27,4
K01306.02,15.59,143.69,5566.76,4.5,-0.27,0,0.83,0.84,3.47,1.37,4
K01306.03,15.59,143.69,5566.76,4.5,-0.27,0,0.83,0.84,5.91,1.37,4
K01306.04,15.59,143.69,5566.76,4.5,-0.27,0,0.83,0.84,29.22,1.66,4
K01332.01,15.15,134.39,5751.71,4.31,-0.25,0.9,0.85,1.06,19.31,3.02,2
K01332.02,15.15,134.39,5751.71,4.31,-0.25,0.9,0.85,1.06,6.1,1.64,2
K01353.01,13.96,102.44,5947.05,4.46,-0.01,5.8,1.06,1.01,125.87,11.43,2
K01353.02,13.96,102.44,5947.05,4.46,-0.01,5.8,1.06,1.01,34.54,2.14,2
K01360.01,15.6,171.54,4944.82,4.6,-0.13,2.4,0.76,0.73,36.77,3.3,3
K01360.02,15.6,171.54,4944.82,4.6,-0.13,2.4,0.76,0.73,14.59,2.09,3
K01360.03,15.6,171.54,4944.82,4.6,-0.13,2.4,0.76,0.73,0.76,0.85,3
K01363.01,15.93,189.46,5640.23,4.25,0.21,2.2,1.03,1.25,3.55,2.75,2
K01363.02,15.93,189.46,5640.23,4.25,0.21,2.2,1.03,1.25,5.7,2.45,2
K01364.01,15.96,205.2,5244.21,4.53,0.01,1.4,0.86,0.83,20.83,2.68,5
K01364.02,15.96,205.2,5244.21,4.53,0.01,1.4,0.86,0.83,7.06,2.34,5
K01364.03,15.96,205.2,5244.21,4.53,0.01,1.4,0.86,0.83,11.98,2.61,5
K01364.04,15.96,205.2,5244.21,4.53,0.01,1.4,0.86,0.83,3.72,1.63,5
K01364.05,15.96,205.2,5244.21,4.53,0.01,1.4,0.86,0.83,2.58,1.5,5
K01366.01,15.37,162.69,5453.75,4.52,0.07,0.7,0.94,0.88,19.25,2.79,2
K01366.02,15.37,162.69,5453.75,4.52,0.07,0.7,0.94,0.88,54.16,3.55,2
K01396.01,15.84,228.76,5515.6,4.45,0.09,1.5,0.94,0.95,6.63,2.84,2
K01396.02,15.84,228.76,5515.6,4.45,0.09,1.5,0.94,0.95,3.7,1.81,2
K01413.01,14.45,76.02,5243.18,3.74,-0.05,2.8,1.21,2.45,12.65,4,2
K01413.02,14.45,76.02,5243.18,3.74,-0.05,2.8,1.21,2.45,21.53,3.31,2
K01426.01,14.23,82.92,5688.09,4.49,-0.13,1.3,0.92,0.9,38.87,2.87,2
K01426.02,14.23,82.92,5688.09,4.49,-0.13,1.3,0.92,0.9,74.93,6.55,2
K01432.01,15.02,120.46,5675.21,4.42,0.1,1.9,0.99,1.02,6.89,2.19,4
K01432.02,15.02,120.46,5675.21,4.42,0.1,1.9,0.99,1.02,15.05,1.92,4
K01432.03,15.02,120.46,5675.21,4.42,0.1,1.9,0.99,1.02,2.93,1.35,4
K01432.04,15.02,120.46,5675.21,4.42,0.1,1.9,0.99,1.02,38.29,1.89,4
K01436.01,14.27,111.96,5637.06,4.47,0.16,1.5,1.03,0.97,2.51,1.47,3
K01436.02,14.27,111.96,5637.06,4.47,0.16,1.5,1.03,0.97,13.75,2.16,3
K01436.03,14.27,111.96,5637.06,4.47,0.16,1.5,1.03,0.97,5.42,1.53,3
K01486.01,15.51,180.56,5704.36,4.36,0.13,1.7,1.01,1.09,127.28,11.51,2
K01486.02,15.51,180.56,5704.36,4.36,0.13,1.7,1.01,1.09,30.18,3.55,2
K01529.01,14.31,63.81,5886.3,4.12,-0.23,1.9,0.95,1.41,17.98,2.26,2
K01529.02,14.31,63.81,5886.3,4.12,-0.23,1.9,0.95,1.41,11.87,1.42,2
K01534.01,13.47,46.54,6213.66,4.21,0.01,8.1,1.19,1.41,20.42,1.95,2
K01534.02,13.47,46.54,6213.66,4.21,0.01,8.1,1.19,1.41,7.64,1.26,2
K01557.01,14.84,142.73,4710.89,4.62,-0.04,3.5,0.75,0.7,3.3,2.99,4
K01557.02,14.84,142.73,4710.89,4.62,-0.04,3.5,0.75,0.7,9.65,2.55,4
K01557.03,14.84,142.73,4710.89,4.62,-0.04,3.5,0.75,0.7,5.32,2.2,4
K01557.04,14.84,142.73,4710.89,4.62,-0.04,3.5,0.75,0.7,1.5,1.12,4
K01563.01,15.81,276.75,5064.15,4.56,0.06,2,0.84,0.8,5.49,3.48,4
K01563.02,15.81,276.75,5064.15,4.56,0.06,2,0.84,0.8,8.29,3.32,4
K01563.03,15.81,276.75,5064.15,4.56,0.06,2,0.84,0.8,3.21,1.81,4
K01563.04,15.81,276.75,5064.15,4.56,0.06,2,0.84,0.8,16.74,2.67,4
K01567.01,15.56,153,4982.2,4.56,-0.12,2.2,0.75,0.75,7.24,2.28,4
K01567.02,15.56,153,4982.2,4.56,-0.12,2.2,0.75,0.75,4.65,1.6,4
K01567.03,15.56,153,4982.2,4.56,-0.12,2.2,0.75,0.75,17.33,2.26,4
K01567.04,15.56,153,4982.2,4.56,-0.12,2.2,0.75,0.75,44.84,2.41,4
K01576.01,14.07,99.99,5521.59,4.5,0.19,2,1.01,0.93,10.42,2.95,2
K01576.02,14.07,99.99,5521.59,4.5,0.19,2,1.01,0.93,13.08,2.77,2
K01590.01,15.67,191.06,4869.7,4.59,-0.1,2.9,0.75,0.72,12.89,1.79,2
K01590.02,15.67,191.06,4869.7,4.59,-0.1,2.9,0.75,0.72,2.36,1.27,2
K01596.01,15.16,150.48,4738.32,4.59,0.23,2.2,0.82,0.76,5.92,1.6,2
K01596.02,15.16,150.48,4738.32,4.59,0.23,2.2,0.82,0.76,105.36,3.25,2
K01598.01,14.28,76.32,5456.69,4.49,-0.14,0.4,0.84,0.86,56.48,3.35,3
K01598.02,14.28,76.32,5456.69,4.49,-0.14,0.4,0.84,0.86,92.88,2.39,3
K01598.03,14.28,76.32,5456.69,4.49,-0.14,0.4,0.84,0.86,13.93,1.22,3
K01608.01,13.8,57.37,5898.61,4.3,-0.05,2.8,1,1.17,9.18,1.71,3
K01608.02,13.8,57.37,5898.61,4.3,-0.05,2.8,1,1.17,19.74,1.59,3
K01608.03,13.8,57.37,5898.61,4.3,-0.05,2.8,1,1.17,232.06,2.18,3
K01628.01,12.95,69.28,6220.52,4.11,0.12,10.4,1.34,1.69,19.75,3.7,2
K01628.02,12.95,69.28,6220.52,4.11,0.12,10.4,1.34,1.69,1.77,1.49,2
K01647.01,14.17,84.59,5730.58,4.14,0.24,3.7,1.13,1.49,14.97,2.66,2
K01647.02,14.17,84.59,5730.58,4.14,0.24,3.7,1.13,1.49,32.28,2.37,2
K01692.01,12.56,42.01,5351.02,4.52,0.33,2.7,1,0.91,5.96,2.87,2
K01692.02,12.56,42.01,5351.02,4.52,0.33,2.7,1,0.91,2.46,0.81,2
K01781.01,12.23,62.56,4875.53,4.59,0.16,3.8,0.84,0.77,7.83,3.38,2
K01781.02,12.23,62.56,4875.53,4.59,0.16,3.8,0.84,0.77,3.01,1.95,2
K01805.01,13.83,80.07,5521.53,4.53,0.01,3.4,0.94,0.87,6.94,2.55,3
K01805.02,13.83,80.07,5521.53,4.53,0.01,3.4,0.94,0.87,31.78,2.23,3
K01805.03,13.83,80.07,5521.53,4.53,0.01,3.4,0.94,0.87,4.36,1.58,3
K01809.01,12.71,43.34,5730.68,4.45,0.09,2.9,1.02,0.99,13.09,2.08,2
K01809.02,12.71,43.34,5730.68,4.45,0.09,2.9,1.02,0.99,4.92,1.66,2
K01820.01,13.53,74.33,5335.95,4.55,0.07,2.5,0.92,0.84,4.34,1.62,2
K01820.02,13.53,74.33,5335.95,4.55,0.07,2.5,0.92,0.84,1.65,0.98,2
K01824.01,12.72,34.49,5935.99,4.32,-0.18,3.1,0.95,1.11,3.55,1.55,2
K01824.02,12.72,34.49,5935.99,4.32,-0.18,3.1,0.95,1.11,1.68,1.37,2
K01831.02,14.12,72,5219.74,4.53,0.15,2.1,0.9,0.85,4.39,1.17,2
K01831.04,14.12,72,5219.74,4.53,0.15,2.1,0.9,0.85,13.98,1.61,2
K01832.01,15.01,181.72,5481.63,4.54,-0.02,2.9,0.92,0.85,4.54,2.56,2
K01832.03,15.01,181.72,5481.63,4.54,-0.02,2.9,0.92,0.85,38.71,2.61,2
K01837.01,13.73,77.22,5175.78,4.57,0.1,2.9,0.89,0.81,34.17,2,2
K01837.02,13.73,77.22,5175.78,4.57,0.1,2.9,0.89,0.81,1.68,0.99,2
K01839.01,13.24,98.1,5417.96,4.54,0.1,7.1,0.96,0.86,9.59,2.22,2
K01839.02,13.24,98.1,5417.96,4.54,0.1,7.1,0.96,0.86,80.41,2.24,2
K01860.01,14.03,101.06,5714.01,4.44,0.1,2.6,1.01,1.01,6.32,2.46,4
K01860.02,14.03,101.06,5714.01,4.44,0.1,2.6,1.01,1.01,12.21,2.38,4
K01860.03,14.03,101.06,5714.01,4.44,0.1,2.6,1.01,1.01,3.08,1.58,4
K01860.04,14.03,101.06,5714.01,4.44,0.1,2.6,1.01,1.01,24.84,1.38,4
K01871.01,14.9,129.21,4607.15,4.6,0.14,3.1,0.77,0.73,92.73,2.5,2
K01871.02,14.9,129.21,4607.15,4.6,0.14,3.1,0.77,0.73,32.38,1.96,2
K01875.01,14.5,85.07,5601.21,4.39,-0.13,1.5,0.86,0.98,9.92,2.38,2
K01875.02,14.5,85.07,5601.21,4.39,-0.13,1.5,0.86,0.98,0.54,1.38,2
K01889.01,15.34,182.16,5424.2,4.54,0.01,2.1,0.91,0.85,14.31,3.09,2
K01889.02,15.34,182.16,5424.2,4.54,0.01,2.1,0.91,0.85,9.18,1.54,2
K01891.01,15.26,151.55,5018.77,4.55,0.13,1.1,0.85,0.81,15.96,2.39,2
K01891.02,15.26,151.55,5018.77,4.55,0.13,1.1,0.85,0.81,8.26,1.42,2
K01905.01,14.02,78.04,4918.08,4.61,-0.17,1.3,0.75,0.71,7.63,1.19,3
K01905.02,14.02,78.04,4918.08,4.61,-0.17,1.3,0.75,0.71,16,1.07,3
K01905.03,14.02,78.04,4918.08,4.61,-0.17,1.3,0.75,0.71,34.21,1.16,3
K01909.01,12.78,43.24,5866.57,4.43,-0.01,2.4,1.02,1.01,12.76,1.4,3
K01909.02,12.78,43.24,5866.57,4.43,-0.01,2.4,1.02,1.01,5.47,1.04,3
K01909.03,12.78,43.24,5866.57,4.43,-0.01,2.4,1.02,1.01,25.1,1.41,3
K01915.01,14,73.67,5994.59,4.05,0.32,6.5,1.41,1.85,6.56,3.35,2
K01915.02,14,73.67,5994.59,4.05,0.32,6.5,1.41,1.85,67.85,2.94,2
K01916.01,13.6,68.73,5884.49,4.15,0.19,5.8,1.18,1.48,20.68,2.84,3
K01916.02,13.6,68.73,5884.49,4.15,0.19,5.8,1.18,1.48,9.6,2.44,3
K01916.03,13.6,68.73,5884.49,4.15,0.19,5.8,1.18,1.48,2.02,1.25,3
K01922.01,15.36,125.1,5782.74,4.29,0.02,1.7,0.98,1.17,1.95,2.61,2
K01922.03,15.36,125.1,5782.74,4.29,0.02,1.7,0.98,1.17,105.66,4.31,2
K01929.01,12.73,35.94,5638.86,3.95,0.04,2.1,1.1,1.84,9.69,2.3,2
K01929.02,12.73,35.94,5638.86,3.95,0.04,2.1,1.1,1.84,3.29,1.69,2
K01930.01,12.12,31.34,5903.93,3.99,-0.03,5.1,1.12,1.78,13.73,2.53,4
K01930.02,12.12,31.34,5903.93,3.99,-0.03,5.1,1.12,1.78,24.31,2.43,4
K01930.03,12.12,31.34,5903.93,3.99,-0.03,5.1,1.12,1.78,44.43,2.86,4
K01930.04,12.12,31.34,5903.93,3.99,-0.03,5.1,1.12,1.78,9.34,1.79,4
K01931.01,14.53,101.58,5378.69,4.56,-0.06,1.8,0.88,0.81,4.98,1.46,3
K01931.02,14.53,101.58,5378.69,4.56,-0.06,1.8,0.88,0.81,10.56,1.17,3
K01931.03,14.53,101.58,5378.69,4.56,-0.06,1.8,0.88,0.81,6.99,1.19,3
K01952.01,14.6,86.2,5724.46,4.24,0.05,1.9,0.98,1.24,8.01,2.13,3
K01952.02,14.6,86.2,5724.46,4.24,0.05,1.9,0.98,1.24,27.67,2.4,3
K01952.03,14.6,86.2,5724.46,4.24,0.05,1.9,0.98,1.24,5.2,1.41,3
K01955.01,13.15,43.79,6266.97,4.23,0.07,9.5,1.24,1.41,15.17,2.18,3
K01955.03,13.15,43.79,6266.97,4.23,0.07,9.5,1.24,1.41,1.64,1,3
K01955.04,13.15,43.79,6266.97,4.23,0.07,9.5,1.24,1.41,26.23,1.91,3
K01960.01,14.13,59.16,5784.5,4.27,0.16,3,1.06,1.25,8.97,2.13,2
K01960.02,14.13,59.16,5784.5,4.27,0.16,3,1.06,1.25,23.22,1.82,2
K01970.01,15.38,136.47,5452.56,4.5,0.06,0.3,0.92,0.9,21.96,2.47,2
K01970.02,15.38,136.47,5452.56,4.5,0.06,0.3,0.92,0.9,125.6,2.98,2
K01978.01,15.21,158.13,5499.65,4.5,0.07,1.1,0.94,0.91,6.51,2.46,2
K01978.02,15.21,158.13,5499.65,4.5,0.07,1.1,0.94,0.91,23.85,3,2
K01992.01,14.51,84.79,5706.97,4.05,-0.16,1.7,0.94,1.52,12.8,3.02,2
K01992.02,14.51,84.79,5706.97,4.05,-0.16,1.7,0.94,1.52,27.32,2.5,2
K02004.01,13.35,49.9,5673.28,4.05,0.27,4.6,1.14,1.66,56.19,3.1,2
K02004.02,13.35,49.9,5673.28,4.05,0.27,4.6,1.14,1.66,3.19,1.37,2
K02007.01,13.13,61.19,5838.42,4.44,0.07,2.5,1.06,1.02,15.38,1.47,2
K02007.02,13.13,61.19,5838.42,4.44,0.07,2.5,1.06,1.02,21.13,1.35,2
K02011.01,12.56,43.18,6413.26,4.28,-0.06,15.2,1.19,1.3,7.06,1.46,2
K02011.02,12.56,43.18,6413.26,4.28,-0.06,15.2,1.19,1.3,17.27,1.17,2
K02012.01,14.88,144.12,5714,4.47,0.08,3.3,1.02,0.97,34.85,2.8,2
K02012.02,14.88,144.12,5714,4.47,0.08,3.3,1.02,0.97,180.92,2.56,2
K02022.01,14.75,140.49,5807.19,4.46,0.17,6.3,1.1,1.03,5.93,2.13,2
K02022.02,14.75,140.49,5807.19,4.46,0.17,6.3,1.1,1.03,12.25,2.22,2
K02029.01,12.96,64.5,5148.98,4.6,-0.17,3,0.81,0.75,16.33,1.25,4
K02029.02,12.96,64.5,5148.98,4.6,-0.17,3,0.81,0.75,10.06,0.88,4
K02029.03,12.96,64.5,5148.98,4.6,-0.17,3,0.81,0.75,6.89,0.66,4
K02029.04,12.96,64.5,5148.98,4.6,-0.17,3,0.81,0.75,4.79,0.6,4
K02037.01,15.21,174.84,4843.04,4.58,0.17,4,0.83,0.77,73.76,3.51,3
K02037.02,15.21,174.84,4843.04,4.58,0.17,4,0.83,0.77,5.48,1.86,3
K02037.03,15.21,174.84,4843.04,4.58,0.17,4,0.83,0.77,8.56,1.88,3
K02038.02,14.78,158.79,5476.61,4.52,0.08,2.1,0.95,0.89,12.51,1.97,2
K02038.03,14.78,158.79,5476.61,4.52,0.08,2.1,0.95,0.89,17.91,1.3,2
K02039.01,14.3,97.82,5525.32,4.5,0.23,2.3,1.03,0.94,5.43,1.51,2
K02039.02,14.3,97.82,5525.32,4.5,0.23,2.3,1.03,0.94,0.76,0.8,2
K02051.01,15.09,107.79,5771.51,4.22,-0.08,1.4,0.94,1.24,25.76,3.39,2
K02051.02,15.09,107.79,5771.51,4.22,-0.08,1.4,0.94,1.24,11.03,1.8,2
K02053.01,12.99,49.01,6139.1,4.19,0.02,6.8,1.19,1.45,13.12,2.14,2
K02053.02,12.99,49.01,6139.1,4.19,0.02,6.8,1.19,1.45,4.61,1.7,2
K02073.01,15.56,187.39,4882.9,4.59,0.02,1.8,0.8,0.75,49.5,3.08,3
K02073.02,15.56,187.39,4882.9,4.59,0.02,1.8,0.8,0.75,6.48,1.73,3
K02073.03,15.56,187.39,4882.9,4.59,0.02,1.8,0.8,0.75,16.86,2.28,3
K02076.01,15.27,129.01,5840.27,4.42,0.18,1.9,1.11,1.07,56.78,3.31,2
K02076.02,15.27,129.01,5840.27,4.42,0.18,1.9,1.11,1.07,219.32,6.82,2
K02086.01,13.96,61.22,5836.58,4.09,-0.07,3,1.01,1.49,7.13,2.04,3
K02086.02,13.96,61.22,5836.58,4.09,-0.07,3,1.01,1.49,8.92,2.18,3
K02086.03,13.96,61.22,5836.58,4.09,-0.07,3,1.01,1.49,11.9,1.82,3
K02093.02,15.36,138.21,5956.99,4.36,0,3.4,1.05,1.1,2.51,1.6,2
K02093.03,15.36,138.21,5956.99,4.36,0,3.4,1.05,1.1,0.99,1.3,2
K02111.01,14.87,140.32,5586.47,4.49,0.12,3.7,0.99,0.94,3.29,1.48,2
K02111.02,14.87,140.32,5586.47,4.49,0.12,3.7,0.99,0.94,7.19,1.93,2
K02135.01,13.57,55.16,6123.06,4.15,0.01,7.6,1.2,1.52,55.19,2.89,3
K02135.02,13.57,55.16,6123.06,4.15,0.01,7.6,1.2,1.52,20.19,1.61,3
K02135.03,13.57,55.16,6123.06,4.15,0.01,7.6,1.2,1.52,8.49,1.67,3
K02147.01,14.5,79.9,5642.74,4.08,-0.14,2,0.91,1.44,37.87,3.33,2
K02147.02,14.5,79.9,5642.74,4.08,-0.14,2,0.91,1.44,10.33,1.67,2
K02148.01,13.35,54.91,5657.1,4.11,0.42,3.2,1.25,1.62,11.93,2.28,3
K02148.02,13.35,54.91,5657.1,4.11,0.42,3.2,1.25,1.62,7.54,1.8,3
K02148.03,13.35,54.91,5657.1,4.11,0.42,3.2,1.25,1.62,3.61,1.33,3
K02153.01,13.66,55.08,6098.11,4.21,-0.06,5.8,1.09,1.35,59.98,2.28,2
K02153.02,13.66,55.08,6098.11,4.21,-0.06,5.8,1.09,1.35,25.75,1.66,2
K02158.01,13.05,39.59,5373.46,4.43,-0.01,1.8,0.85,0.92,4.56,0.84,2
K02158.02,13.05,39.59,5373.46,4.43,-0.01,1.8,0.85,0.92,6.68,0.64,2
K02162.01,14.03,52.52,5714.29,4.41,-0.41,1.4,0.8,0.92,108.59,1.73,2
K02162.02,14.03,52.52,5714.29,4.41,-0.41,1.4,0.8,0.92,199.66,1.68,2
K02167.01,15.28,182.89,5697.08,4.46,0.08,3.1,1.01,0.98,24.34,2.85,2
K02167.03,15.28,182.89,5697.08,4.46,0.08,3.1,1.01,0.98,76.54,2.63,2
K02168.01,14.84,102.57,5938.38,3.95,-0.08,3.7,1.13,1.84,3.28,2.65,2
K02168.02,14.84,102.57,5938.38,3.95,-0.08,3.7,1.13,1.84,12.52,3.19,2
K02169.01,12.4,34.51,5377.63,4.53,0.15,0.3,0.95,0.88,5.45,0.87,4
K02169.02,12.4,34.51,5377.63,4.53,0.15,0.3,0.95,0.88,3.27,0.66,4
K02169.03,12.4,34.51,5377.63,4.53,0.15,0.3,0.95,0.88,4.27,0.65,4
K02169.04,12.4,34.51,5377.63,4.53,0.15,0.3,0.95,0.88,2.19,0.4,4
K02173.01,12.88,57.21,4748.48,4.61,0.04,3.2,0.78,0.72,37.82,1.16,2
K02173.02,12.88,57.21,4748.48,4.61,0.04,3.2,0.78,0.72,53.58,1.37,2
K02175.01,12.85,48.44,5466.75,3.85,0.1,3,1.2,2.14,26.85,3.51,2
K02175.02,12.85,48.44,5466.75,3.85,0.1,3,1.2,2.14,72.38,4.07,2
K02183.01,15.2,121.97,5651.04,4.36,0.1,0.3,0.97,1.07,19.02,2.34,2
K02183.02,15.2,121.97,5651.04,4.36,0.1,0.3,0.97,1.07,4.58,1.59,2
K02194.01,13.87,61.16,5745.05,4.16,-0.22,2,0.88,1.29,34.76,2.36,3
K02194.02,13.87,61.16,5745.05,4.16,-0.22,2,0.88,1.29,67.97,2.16,3
K02194.03,13.87,61.16,5745.05,4.16,-0.22,2,0.88,1.29,445.23,2.01,3
K02218.01,14.51,103.31,5605.68,4.15,0.12,3,0.99,1.38,5.54,2.27,2
K02218.02,14.51,103.31,5605.68,4.15,0.12,3,0.99,1.38,16.73,1.89,2
K02220.01,14.69,80.32,5737.2,4.16,0.13,2.4,1.05,1.4,3.28,1.7,5
K02220.02,14.69,80.32,5737.2,4.16,0.13,2.4,1.05,1.4,5.03,2,5
K02220.03,14.69,80.32,5737.2,4.16,0.13,2.4,1.05,1.4,1.9,1.62,5
K02220.04,14.69,80.32,5737.2,4.16,0.13,2.4,1.05,1.4,7.66,1.61,5
K02220.05,14.69,80.32,5737.2,4.16,0.13,2.4,1.05,1.4,11.93,1.63,5
K02250.01,15.62,188.89,4932.92,4.57,0.1,2.8,0.83,0.78,2.94,2.48,2
K02250.02,15.62,188.89,4932.92,4.57,0.1,2.8,0.83,0.78,0.63,1.61,2
K02278.01,13.78,58.94,5849.94,4.1,-0.14,2.6,0.98,1.47,14.17,2.36,2
K02278.02,13.78,58.94,5849.94,4.1,-0.14,2.6,0.98,1.47,4.92,1.31,2
K02279.01,13.86,67.25,5925.1,4.29,0.03,2.6,1.05,1.21,27.01,2.08,2
K02279.02,13.86,67.25,5925.1,4.29,0.03,2.6,1.05,1.21,12.51,1.53,2
K02289.01,13.36,53.96,6056.56,4.26,0.06,4.9,1.13,1.31,62.78,2.43,2
K02289.02,13.36,53.96,6056.56,4.26,0.06,4.9,1.13,1.31,20.1,1.66,2
K02333.01,13.65,60.63,6034.19,4.21,-0.18,3.7,1,1.29,3.93,1.26,2
K02333.02,13.65,60.63,6034.19,4.21,-0.18,3.7,1,1.29,7.63,1.46,2
K02352.01,10.42,15.89,6330.25,4.16,-0.18,7.2,1.15,1.47,13.39,1.01,3
K02352.02,10.42,15.89,6330.25,4.16,-0.18,7.2,1.15,1.47,5.63,0.93,3
K02352.03,10.42,15.89,6330.25,4.16,-0.18,7.2,1.15,1.47,8.26,0.94,3
K02357.01,15.61,179.07,5648.72,4.21,0.01,1.2,0.94,1.26,2.42,2.44,2
K02357.02,15.61,179.07,5648.72,4.21,0.01,1.2,0.94,1.26,15.9,3.05,2
K02365.01,13.85,54.13,5919.18,4.21,0.17,3.7,1.17,1.4,35.97,2.32,2
K02365.02,13.85,54.13,5919.18,4.21,0.17,3.7,1.17,1.4,110.97,1.67,2
K02374.01,14.62,108.06,5720.23,4.33,0.11,2.3,1,1.13,5.26,1.77,2
K02374.02,14.62,108.06,5720.23,4.33,0.11,2.3,1,1.13,12.16,2.04,2
K02393.01,14.9,154.23,4850.19,4.59,-0.08,1.1,0.75,0.73,4.6,1.3,2
K02393.02,14.9,154.23,4850.19,4.59,-0.08,1.1,0.75,0.73,0.77,1.15,2
K02414.01,13.58,47.95,5541.85,3.94,-0.32,1.6,0.9,1.68,22.6,2.07,2
K02414.02,13.58,47.95,5541.85,3.94,-0.32,1.6,0.9,1.68,45.35,2.22,2
K02422.01,14.8,136.97,5201.91,4.56,-0.05,1.3,0.84,0.8,26.78,1.71,2
K02422.02,14.8,136.97,5201.91,4.56,-0.05,1.3,0.84,0.8,57.39,1.58,2
K02433.03,15.21,138.98,5838.98,4.31,-0.02,2.8,0.99,1.16,56.41,2.46,4
K02433.04,15.21,138.98,5838.98,4.31,-0.02,2.8,0.99,1.16,27.9,2.03,4
K02433.06,15.21,138.98,5838.98,4.31,-0.02,2.8,0.99,1.16,6.06,1.64,4
K02433.07,15.21,138.98,5838.98,4.31,-0.02,2.8,0.99,1.16,86.43,2.46,4
K02442.01,15.63,165.86,5085.35,4.52,0.05,1.9,0.82,0.82,25.19,1.96,2
K02442.02,15.63,165.86,5085.35,4.52,0.05,1.9,0.82,0.82,12.31,1.39,2
K02443.01,13.99,54.85,5827.29,4.24,-0.31,1.3,0.85,1.16,6.79,1.18,2
K02443.02,13.99,54.85,5827.29,4.24,-0.31,1.3,0.85,1.16,11.84,1.16,2
K02473.01,15.77,236.74,4999.9,4.61,-0.16,0.9,0.78,0.72,3.24,1.46,2
K02473.03,15.77,236.74,4999.9,4.61,-0.16,0.9,0.78,0.72,14.51,1.34,2
K02498.01,13.94,56.37,5188.91,4.52,-0.11,1.8,0.79,0.81,6.74,0.82,2
K02498.02,13.94,56.37,5188.91,4.52,-0.11,1.8,0.79,0.81,13.06,0.85,2
K02521.01,15.86,190.22,5015.43,4.59,-0.25,1.4,0.73,0.71,28.47,2.45,2
K02521.02,15.86,190.22,5015.43,4.59,-0.25,1.4,0.73,0.71,4.87,1.46,2
K02529.01,15.86,384.89,4686.56,4.63,-0.13,3.2,0.71,0.68,16.8,2.26,2
K02529.02,15.86,384.89,4686.56,4.63,-0.13,3.2,0.71,0.68,64,2.52,2
K02533.01,13.27,61.26,4982.3,3.56,0.01,3.2,1.32,3.17,6.03,3.28,2
K02533.03,13.27,61.26,4982.3,3.56,0.01,3.2,1.32,3.17,26.12,2.59,2
K02534.01,13.93,85.32,6098.17,4.33,0,4.4,1.1,1.18,3.03,1.36,2
K02534.02,13.93,85.32,6098.17,4.33,0,4.4,1.1,1.18,5.42,1.16,2
K02541.01,13.01,53.3,5069.92,3.68,0.12,2.9,1.38,2.8,7.42,2.41,2
K02541.02,13.01,53.3,5069.92,3.68,0.12,2.9,1.38,2.8,20.49,2.6,2
K02563.01,13.97,65.99,6163.41,3.97,0.1,7.5,1.42,2.04,23.48,2.63,2
K02563.02,13.97,65.99,6163.41,3.97,0.1,7.5,1.42,2.04,6.26,1.52,2
K02585.01,13.46,41.07,5956.48,4.24,-0.37,1.8,0.88,1.18,5.34,1,3
K02585.02,13.46,41.07,5956.48,4.24,-0.37,1.8,0.88,1.18,10.42,1.1,3
K02585.03,13.46,41.07,5956.48,4.24,-0.37,1.8,0.88,1.18,7.88,0.89,3
K02595.01,13.22,47.7,6320.83,4.16,0.02,14.4,1.27,1.56,9.18,1.47,2
K02595.02,13.22,47.7,6320.83,4.16,0.02,14.4,1.27,1.56,14.61,1.36,2
K02597.01,14.79,116.96,5876.14,4.34,-0.32,2,0.86,1.03,8.01,1.54,3
K02597.02,14.79,116.96,5876.14,4.34,-0.32,2,0.86,1.03,12.13,1.63,3
K02597.03,14.79,116.96,5876.14,4.34,-0.32,2,0.86,1.03,5.61,1.35,3
K02612.01,11.83,21.48,5544.36,4.42,0.3,2.4,1.02,1.04,4.61,0.62,2
K02612.02,11.83,21.48,5544.36,4.42,0.3,2.4,1.02,1.04,7.57,0.61,2
K02672.01,11.92,45.45,5580.71,4.51,0.13,3.6,1.01,0.93,88.51,5.31,2
K02672.02,11.92,45.45,5580.71,4.51,0.13,3.6,1.01,0.93,42.99,3.06,2
K02674.02,13.35,48.96,5758.09,4,0.08,1.8,1.11,1.74,11.17,1.49,2
K02674.03,13.35,48.96,5758.09,4,0.08,1.8,1.11,1.74,2.54,1.48,2
K02675.01,12.43,58.5,5670.92,4.51,0.07,7.7,1.01,0.93,5.45,2.14,2
K02675.02,12.43,58.5,5670.92,4.51,0.07,7.7,1.01,0.93,1.12,1,2
K02687.01,10.16,21.91,5750.1,4.49,0.03,2.3,1.01,0.95,1.72,0.74,2
K02687.02,10.16,21.91,5750.1,4.49,0.03,2.3,1.01,0.95,8.17,0.98,2
K02694.01,14.97,126.14,4705.41,4.6,0.19,2.4,0.81,0.74,0.84,1.36,2
K02694.02,14.97,126.14,4705.41,4.6,0.19,2.4,0.81,0.74,6.57,1.49,2
K02707.01,14.47,109.09,5587.32,3.96,-0.11,1.5,0.99,1.71,58.03,4.92,3
K02707.02,14.47,109.09,5587.32,3.96,-0.11,1.5,0.99,1.71,14.43,2.54,3
K02707.03,14.47,109.09,5587.32,3.96,-0.11,1.5,0.99,1.71,26.68,3.95,3
K02714.01,13.31,47.31,6064.8,4.02,-0.01,5.8,1.17,1.75,14.38,2.29,3
K02714.02,13.31,47.31,6064.8,4.02,-0.01,5.8,1.17,1.75,47.32,3.15,3
K02714.03,13.31,47.31,6064.8,4.02,-0.01,5.8,1.17,1.75,184.26,3.02,3
K02722.01,13.27,53.7,6120.31,4.37,-0.08,6.3,1.07,1.12,6.12,1.47,5
K02722.02,13.27,53.7,6120.31,4.37,-0.08,6.3,1.07,1.12,11.24,1.46,5
K02722.03,13.27,53.7,6120.31,4.37,-0.08,6.3,1.07,1.12,4.03,1.17,5
K02722.04,13.27,53.7,6120.31,4.37,-0.08,6.3,1.07,1.12,8.92,1.16,5
K02722.05,13.27,53.7,6120.31,4.37,-0.08,6.3,1.07,1.12,16.53,1.11,5
K02732.01,12.8,34.62,6094.98,4.01,0.07,4.9,1.32,1.87,7.03,1.84,4
K02732.02,12.8,34.62,6094.98,4.01,0.07,4.9,1.32,1.87,13.61,1.83,4
K02732.03,12.8,34.62,6094.98,4.01,0.07,4.9,1.32,1.87,54.28,2.4,4
K02732.04,12.8,34.62,6094.98,4.01,0.07,4.9,1.32,1.87,24.56,1.45,4
K02748.01,14.06,60.26,5501.58,3.92,-0.08,2.5,1.01,1.83,23.2,2.74,2
K02748.02,14.06,60.26,5501.58,3.92,-0.08,2.5,1.01,1.83,5.78,2.19,2
K02838.01,13.42,42.93,5703.5,4.03,0.13,1.8,1.1,1.67,7.7,1.43,2
K02838.02,13.42,42.93,5703.5,4.03,0.13,1.8,1.1,1.67,4.77,1.19,2
K02840.01,13.88,60.68,5625.19,4.04,-0.05,1.8,0.97,1.55,3.68,1.44,2
K02840.02,13.88,60.68,5625.19,4.04,-0.05,1.8,0.97,1.55,7.45,1.36,2
K02857.01,13.7,58.68,6170.84,4.18,0.19,6.3,1.3,1.53,20.26,2.13,2
K02857.02,13.7,58.68,6170.84,4.18,0.19,6.3,1.3,1.53,7.44,1.45,2
K02906.01,13.72,57.52,6094.77,4.05,-0.26,6,1.03,1.59,13.91,1.54,2
K02906.02,13.72,57.52,6094.77,4.05,-0.26,6,1.03,1.59,145.89,2.16,2
K02949.01,13.31,38.62,5924.09,4.19,0.06,2.8,1.09,1.39,10.17,1.07,2
K02949.02,13.31,38.62,5924.09,4.19,0.06,2.8,1.09,1.39,3.75,0.88,2
K02977.01,13.71,50.04,5971.74,4.21,-0.07,3.3,1.03,1.32,2.79,1.03,2
K02977.02,13.71,50.04,5971.74,4.21,-0.07,3.3,1.03,1.32,4.14,1.13,2
K03052.01,13.57,66.86,5581.73,4.3,-0.06,3.4,0.87,1.09,10.13,1.07,2
K03052.02,13.57,66.86,5581.73,4.3,-0.06,3.4,0.87,1.09,15.61,1.05,2
K03097.01,11.97,28.58,5992.07,4.06,-0.03,5.2,1.11,1.63,11.92,1.18,3
K03097.02,11.97,28.58,5992.07,4.06,-0.03,5.2,1.11,1.63,6.8,0.94,3
K03097.03,11.97,28.58,5992.07,4.06,-0.03,5.2,1.11,1.63,8.7,0.89,3
K03111.01,12.86,39.75,5918.78,4.36,-0.09,2.6,0.99,1.08,10.77,0.89,2
K03111.02,12.86,39.75,5918.78,4.36,-0.09,2.6,0.99,1.08,4.33,0.68,2
K03196.01,11.53,18.9,6109.2,4.27,-0.03,3.7,1.1,1.27,4.96,0.59,2
K03196.02,11.53,18.9,6109.2,4.27,-0.03,3.7,1.1,1.27,6.88,0.74,2
K03308.01,14.16,77.47,5848.06,4.02,-0.01,3.2,1.09,1.68,31.78,2.77,2
K03308.02,14.16,77.47,5848.06,4.02,-0.01,3.2,1.09,1.68,5.33,1.61,2
K03340.01,13.78,66.76,6096.17,3.94,-0.12,6.5,1.17,1.9,8.95,1.72,2
K03340.02,13.78,66.76,6096.17,3.94,-0.12,6.5,1.17,1.9,13.73,2,2
K03371.01,13.75,86.14,5519.7,4.33,0.01,1.9,0.88,1.06,58.13,1.62,2
K03371.02,13.75,86.14,5519.7,4.33,0.01,1.9,0.88,1.06,12.25,1.28,2
K03384.01,13.2,42.11,5980.19,4.27,0.03,3.9,1.08,1.25,10.55,1.32,2
K03384.02,13.2,42.11,5980.19,4.27,0.03,3.9,1.08,1.25,19.92,1.64,2
K03403.01,13.1,46.38,5796.53,3.93,0.11,3.9,1.21,1.98,39.82,2.77,2
K03403.02,13.1,46.38,5796.53,3.93,0.11,3.9,1.21,1.98,6.16,1.51,2
K03425.01,13.27,50.04,6169.88,3.94,0,6.4,1.29,2.04,20.03,2.35,2
K03425.02,13.27,50.04,6169.88,3.94,0,6.4,1.29,2.04,3.16,1.47,2
K03681.01,11.69,31.25,6189.98,4.31,0.1,8.1,1.19,1.28,217.83,12.35,2
K03681.02,11.69,31.25,6189.98,4.31,0.1,8.1,1.19,1.28,10.51,1.08,2
K03925.01,14.03,85.97,5317.15,4.55,0.03,2.6,0.9,0.83,9.21,3.13,3
K03925.02,14.03,85.97,5317.15,4.55,0.03,2.6,0.9,0.83,2.59,1.54,3
K03925.03,14.03,85.97,5317.15,4.55,0.03,2.6,0.9,0.83,5.32,1.53,3
K04032.01,12.64,37.23,5577.66,4.26,0.06,1.1,0.93,1.18,3.95,0.94,4
K04032.02,12.64,37.23,5577.66,4.26,0.06,1.1,0.93,1.18,2.89,0.82,4
K04032.03,12.64,37.23,5577.66,4.26,0.06,1.1,0.93,1.18,5.99,1.03,4
K04032.04,12.64,37.23,5577.66,4.26,0.06,1.1,0.93,1.18,5.1,0.94,4
K04136.01,13.96,69.78,5716.37,3.93,0.13,3.1,1.19,1.95,2.42,1.57,2
K04136.02,13.96,69.78,5716.37,3.93,0.13,3.1,1.19,1.95,4.03,1.68,2
K04288.01,12.4,29.76,5934.06,4.19,0.06,3.7,1.1,1.39,6.28,0.86,2
K04288.02,12.4,29.76,5934.06,4.19,0.06,3.7,1.1,1.39,9.09,0.85,2
K04382.01,14.14,64.94,6208.85,4.16,-0.14,10,1.11,1.44,2.95,1.12,2
K04382.02,14.14,64.94,6208.85,4.16,-0.14,10,1.11,1.44,3.98,0.97,2
K04385.01,15.82,248.7,5112.12,4.51,0.09,1.5,0.84,0.84,7.3,1.77,2
K04385.02,15.82,248.7,5112.12,4.51,0.09,1.5,0.84,0.84,386.37,3.18,2
K04647.01,13.73,61.51,5149.45,3.73,0.2,3,1.4,2.66,37.9,2.95,2
K04647.02,13.73,61.51,5149.45,3.73,0.2,3,1.4,2.66,12.01,2.39,2

==> multi_v_single-gaia-short.csv <==
id_koicand,kic_kepmag,cdpp,giso_steff,giso_slogg,giso_smet,cks_svsini,giso_smass,giso_srad,koi_period,giso_prad,model_15,npl
K00001.01,11.34,17.72,5820.3,4.39,-0.01,1.3,0.99,1.05,2.47,14.24,61.72,1
K00002.01,10.46,21.36,6448.66,4.02,0.18,5.2,1.53,2,2.2,16.44,25.56,1
K00007.01,12.21,30.05,5844.82,4.13,0.17,2.8,1.16,1.54,3.21,4.16,20.67,1
K00017.01,13.3,42.06,5664.08,4.26,0.34,2.6,1.1,1.28,3.23,13.35,16.02,1
K00018.01,13.37,46.12,6326.65,4.08,0,4.4,1.32,1.74,3.55,15.25,12.41,1
K00020.01,13.44,51.55,5945.39,4.1,0.02,1.7,1.1,1.56,4.44,20.12,10.54,1
K00022.01,13.44,50.59,5880.28,4.26,0.18,1.9,1.13,1.29,7.89,13.28,14.31,1
K00041.01,11.2,23.33,5873.54,4.11,0.09,2.7,1.1,1.54,12.82,2.36,26.16,3
K00041.02,11.2,23.33,5873.54,4.11,0.09,2.7,1.1,1.54,6.89,1.35,26.16,3
K00041.03,11.2,23.33,5873.54,4.11,0.09,2.7,1.1,1.54,35.33,1.54,26.16,3
K00063.01,11.58,47.98,5546.37,4.51,0.17,4.8,1.02,0.92,9.43,5.89,26.53,1
K00069.01,9.93,12.37,5602.05,4.43,-0.11,0,0.87,0.94,4.73,1.64,104.29,1
K00070.01,12.5,39.42,5483.75,4.51,0.08,0,0.95,0.89,10.85,2.93,33.25,5
K00070.02,12.5,39.42,5483.75,4.51,0.08,0,0.95,0.89,3.7,2.04,33.25,5
K00070.03,12.5,39.42,5483.75,4.51,0.08,0,0.95,0.89,77.61,2.53,33.25,5
K00070.04,12.5,39.42,5483.75,4.51,0.08,0,0.95,0.89,6.1,0.8,33.25,5
K00070.05,12.5,39.42,5483.75,4.51,0.08,0,0.95,0.89,19.58,0.96,33.25,5
K00072.01,10.96,22.3,5656.58,4.31,-0.12,0,0.87,1.08,0.84,1.49,49.84,2
K00072.02,10.96,22.3,5656.58,4.31,-0.12,0,0.87,1.08,45.29,2.34,49.84,2
K00082.01,11.49,27.8,4839.72,4.6,0.06,0.7,0.8,0.75,16.15,2.49,66.14,5
K00082.02,11.49,27.8,4839.72,4.6,0.06,0.7,0.8,0.75,10.31,1.38,66.14,5
K00082.03,11.49,27.8,4839.72,4.6,0.06,0.7,0.8,0.75,27.45,0.78,66.14,5
K00082.04,11.49,27.8,4839.72,4.6,0.06,0.7,0.8,0.75,7.07,0.57,66.14,5
K00082.05,11.49,27.8,4839.72,4.6,0.06,0.7,0.8,0.75,5.29,0.49,66.14,5
K00084.01,11.9,26.43,5524.2,4.5,-0.06,0,0.9,0.89,9.29,2.32,52.35,1
K00085.01,11.02,19.87,6202.48,4.2,0.1,8.7,1.25,1.47,5.86,2.62,34.05,3
K00085.02,11.02,19.87,6202.48,4.2,0.1,8.7,1.25,1.47,2.15,1.54,34.05,3
K00085.03,11.02,19.87,6202.48,4.2,0.1,8.7,1.25,1.47,8.13,1.81,34.05,3
K00092.01,11.67,32.22,5920.59,4.4,0.06,2.7,1.07,1.08,65.7,2.85,31.35,1
K00094.01,12.21,30.09,6171.39,4.24,0.05,7.4,1.18,1.37,22.34,10.32,24.12,4
K00094.02,12.21,30.09,6171.39,4.24,0.05,7.4,1.18,1.37,10.42,3.86,24.12,4
K00094.03,12.21,30.09,6171.39,4.24,0.05,7.4,1.18,1.37,54.32,6.12,24.12,4
K00094.04,12.21,30.09,6171.39,4.24,0.05,7.4,1.18,1.37,3.74,1.63,24.12,4
K00097.01,12.88,37.61,6073.07,3.97,0.17,3.7,1.43,2.05,4.89,18.09,11.36,1
K00103.01,12.59,64.06,5548.7,4.51,-0.02,0.2,0.93,0.89,14.91,2.63,21.55,1
K00104.01,12.89,54.56,4689.86,4.59,0.29,1.3,0.82,0.76,2.51,3.11,32.92,1
K00105.01,12.87,36.53,5744.57,4.33,-0.33,0,0.82,1.02,8.98,3.45,39.33,1
K00107.01,12.7,37.97,5894.21,4.11,0.23,3.9,1.28,1.64,7.26,3.5,14.75,1
K00108.01,12.29,27.36,5901.12,4.14,0.12,3.1,1.14,1.5,15.97,3.28,21.79,2
K00108.02,12.29,27.36,5901.12,4.14,0.12,3.1,1.14,1.5,179.61,5.65,21.79,2
K00110.01,12.66,30.87,6208.28,4.26,-0.18,7,1.05,1.26,9.94,2.91,30.62,1
K00111.01,12.6,27.03,5843.91,4.31,-0.42,0,0.82,1.05,11.43,2.38,48.16,3
K00111.02,12.6,27.03,5843.91,4.31,-0.42,0,0.82,1.05,23.67,2.36,48.16,3
K00111.03,12.6,27.03,5843.91,4.31,-0.42,0,0.82,1.05,51.76,2.63,48.16,3
K00115.01,12.79,35.77,5935.02,4.39,-0.11,2.9,0.99,1.04,5.41,2.57,30.55,2
K00115.02,12.79,35.77,5935.02,4.39,-0.11,2.9,0.99,1.04,7.13,1.47,30.55,2
K00116.01,12.88,42.87,5861.02,4.38,-0.11,0.6,0.96,1.05,13.57,2.39,25.13,4
K00116.02,12.88,42.87,5861.02,4.38,-0.11,0.6,0.96,1.05,43.84,2.63,25.13,4
K00116.03,12.88,42.87,5861.02,4.38,-0.11,0.6,0.96,1.05,6.16,0.86,25.13,4
K00116.04,12.88,42.87,5861.02,4.38,-0.11,0.6,0.96,1.05,23.98,1.01,25.13,4
K00117.01,12.49,33.04,5858.75,4.19,0.3,3.1,1.23,1.47,14.75,3.19,17.09,4
K00117.02,12.49,33.04,5858.75,4.19,0.3,3.1,1.23,1.47,4.9,1.92,17.09,4
K00117.03,12.49,33.04,5858.75,4.19,0.3,3.1,1.23,1.47,3.18,1.62,17.09,4
K00117.04,12.49,33.04,5858.75,4.19,0.3,3.1,1.23,1.47,7.96,1.12,17.09,4
K00118.01,12.38,30.64,5766.9,4.14,0.05,2.1,1.02,1.42,24.99,2.38,25.1,1
K00122.01,12.35,33.6,5672.05,4.16,0.25,0.9,1.08,1.43,11.52,3.16,19.36,1
K00123.01,12.37,28.96,5922.76,4.18,-0.04,2.8,1.03,1.36,6.48,2.36,25.49,2
K00123.02,12.37,28.96,5922.76,4.18,-0.04,2.8,1.03,1.36,21.22,2.57,25.49,2
K00124.01,12.94,33.23,5957.6,4.23,-0.12,3.3,0.99,1.26,12.69,2.03,27.99,2
K00124.02,12.94,33.23,5957.6,4.23,-0.12,3.3,0.99,1.26,31.72,2.43,27.99,2
K00127.01,13.94,84,5577.05,4.45,0.34,2,1.06,1.01,3.58,10.84,11.8,1
K00128.01,13.76,57.2,5665.69,4.27,0.24,2.9,1.05,1.24,4.94,13.69,13.54,1
K00137.01,13.55,50.14,5407.19,4.51,0.25,0,0.99,0.92,7.64,4.34,23.8,3
K00137.02,13.55,50.14,5407.19,4.51,0.25,0,0.99,0.92,14.86,5.19,23.8,3
K00137.03,13.55,50.14,5407.19,4.51,0.25,0,0.99,0.92,3.5,1.84,23.8,3
K00144.01,13.7,70.76,4893.64,4.57,0.25,2.9,0.86,0.79,4.18,3.25,23.68,1
K00148.01,13.04,54.6,5184.4,4.54,0.22,0.3,0.92,0.85,4.78,1.89,26.03,3
K00148.02,13.04,54.6,5184.4,4.54,0.22,0.3,0.92,0.85,9.67,2.61,26.03,3
K00148.03,13.04,54.6,5184.4,4.54,0.22,0.3,0.92,0.85,42.9,2.02,26.03,3
K00150.01,13.77,51.93,5612.69,4.45,-0.39,0.8,0.78,0.88,8.41,2.49,32.82,2
K00150.02,13.77,51.93,5612.69,4.45,-0.39,0.8,0.78,0.88,28.57,2.56,32.82,2
K00153.01,13.46,54.36,4785.47,4.58,0.1,2.2,0.79,0.75,8.93,2.69,34.97,2
K00153.02,13.46,54.36,4785.47,4.58,0.1,2.2,0.79,0.75,4.75,2.02,34.97,2
K00155.01,13.49,48.22,5668.55,3.99,-0.19,1.4,0.96,1.64,5.66,4.64,17.34,1
K00157.01,13.71,51.62,5764.1,4.36,0.03,0.9,0.98,1.09,13.02,3.06,17.86,6
K00157.02,13.71,51.62,5764.1,4.36,0.03,0.9,0.98,1.09,22.69,3.39,17.86,6
K00157.03,13.71,51.62,5764.1,4.36,0.03,0.9,0.98,1.09,32,4.04,17.86,6
K00157.04,13.71,51.62,5764.1,4.36,0.03,0.9,0.98,1.09,46.69,2.85,17.86,6
K00157.05,13.71,51.62,5764.1,4.36,0.03,0.9,0.98,1.09,118.38,3.59,17.86,6
K00157.06,13.71,51.62,5764.1,4.36,0.03,0.9,0.98,1.09,10.3,1.92,17.86,6
K00159.01,13.43,50.93,6000.54,4.35,-0.04,3.5,1.04,1.13,8.99,2.43,19.47,2
K00159.02,13.43,50.93,6000.54,4.35,-0.04,3.5,1.04,1.13,2.4,1.04,19.47,2
K00161.01,13.34,63.96,4925.73,4.57,0.3,1.3,0.88,0.8,3.11,2.54,24.96,1
K00165.01,13.94,64.22,5163.83,4.53,-0.22,1.7,0.78,0.74,13.22,2.48,28.45,1
K00166.01,13.57,57.95,5191.99,4.55,-0.22,0.6,0.76,0.76,12.49,2.02,32.21,1
K00167.01,13.27,46.65,6225.84,4.19,0.03,2.4,1.22,1.46,4.92,3.04,13.35,1
K00168.01,13.44,48.62,5826.51,4.06,-0.11,1.4,1,1.54,10.74,3.15,13.44,3
K00168.02,13.44,48.62,5826.51,4.06,-0.11,1.4,1,1.54,15.27,2.28,13.44,3
K00168.03,13.44,48.62,5826.51,4.06,-0.11,1.4,1,1.54,7.11,1.92,13.44,3
K00171.01,13.72,58.42,6223.1,4.21,0.05,7.9,1.22,1.43,5.97,3.38,13.28,2
K00171.02,13.72,58.42,6223.1,4.21,0.05,7.9,1.22,1.43,13.07,2.25,13.28,2
K00172.01,13.75,48.95,5730.48,4.21,-0.21,1.4,0.87,1.22,13.72,2.94,23.4,2
K00172.02,13.75,48.95,5730.48,4.21,-0.21,1.4,0.87,1.22,242.47,2.24,23.4,2
K00173.01,13.84,48.84,5681.63,4.2,-0.02,2,0.94,1.27,10.06,2.91,17.01,1
K00176.01,13.43,44.35,6320.46,4.2,-0.23,11.1,1.09,1.37,30.23,2.97,21.04,1
K00180.01,13.02,54.93,5617.07,4.51,0.03,0.8,0.98,0.91,10.05,2.33,24.32,1
K00197.01,14.02,81.26,4924.02,4.58,0,1.9,0.79,0.76,17.28,7.7,22.56,1
K00201.01,14.01,59.01,5517.2,4.45,0.34,2.1,1.04,1,4.23,8.72,14.31,1
K00237.01,14.18,70.09,5749.26,4.36,0.22,2.8,1.07,1.13,8.51,2.86,11.27,1
K00238.01,14.06,56.69,6155.38,4.21,-0.1,5.9,1.09,1.34,17.23,3.09,14.86,2
K00238.02,14.06,56.69,6155.38,4.21,-0.1,5.9,1.09,1.34,26.7,1.61,14.86,2
K00241.01,14.14,66.43,5151.33,4.58,-0.42,1.3,0.7,0.71,13.82,2.39,34.83,3
K00241.02,14.14,66.43,5151.33,4.58,-0.42,1.3,0.7,0.71,30.95,1.36,34.83,3
K00241.03,14.14,66.43,5151.33,4.58,-0.42,1.3,0.7,0.71,3.41,0.87,34.83,3
K00244.01,10.73,18.55,6275.97,4.25,-0.07,9.3,1.15,1.34,12.72,4.6,43.93,2
K00244.02,10.73,18.55,6275.97,4.25,-0.07,9.3,1.15,1.34,6.24,2.69,43.93,2
K00245.01,9.71,17.58,5356.72,4.54,-0.27,0,0.79,0.79,39.79,1.91,100.29,2
K00245.02,9.71,17.58,5356.72,4.54,-0.27,0,0.79,0.79,21.3,0.72,100.29,2
K00246.01,10,14.96,5791.8,4.26,0.12,0,1.04,1.26,5.4,2.32,51.76,2
K00246.02,10,14.96,5791.8,4.26,0.12,0,1.04,1.26,9.61,0.93,51.76,2
K00257.01,10.87,29.16,6162.18,4.34,0.07,7.5,1.17,1.2,6.88,2.71,27.29,1
K00260.01,10.5,18.24,6271.34,4.18,-0.18,8.7,1.11,1.41,10.5,1.6,47.33,3
K00260.02,10.5,18.24,6271.34,4.18,-0.18,8.7,1.11,1.41,100.28,2.57,47.33,3
K00260.03,10.5,18.24,6271.34,4.18,-0.18,8.7,1.11,1.41,21.87,1.63,47.33,3
K00261.01,10.3,23.2,5714.94,4.49,0.06,0.2,1.02,0.95,16.24,2.4,52.23,1
K00262.01,10.42,23.51,6173.23,4.09,-0.1,10,1.15,1.6,7.81,1.55,28.22,2
K00262.02,10.42,23.51,6173.23,4.09,-0.1,10,1.15,1.6,9.38,1.84,28.22,2
K00265.01,11.99,27.68,6032.9,4.28,0.12,2.3,1.15,1.29,3.57,1.29,27.26,1
K00266.01,11.47,20.42,6148.66,4.3,-0.08,5.6,1.08,1.21,25.31,1.61,45.39,2
K00266.02,11.47,20.42,6148.66,4.3,-0.08,5.6,1.08,1.21,47.74,1.24,45.39,2
K00268.01,10.56,20.28,6371.55,4.26,-0.04,8.5,1.19,1.34,110.38,2.96,40.56,1
K00271.01,11.48,25.55,6117.85,4.24,0.22,6.6,1.26,1.4,48.63,2.63,27.03,3
K00271.02,11.48,25.55,6117.85,4.24,0.22,6.6,1.26,1.4,29.39,2.49,27.03,3
K00271.03,11.48,25.55,6117.85,4.24,0.22,6.6,1.26,1.4,14.44,1.51,27.03,3
K00273.01,11.46,21.34,5675.89,4.4,0.26,0.5,1.06,1.08,10.57,1.85,37.52,1
K00274.01,11.39,23.75,6098.1,4.05,-0.04,6.1,1.16,1.68,15.09,1.45,24.75,2
K00274.02,11.39,23.75,6098.1,4.05,-0.04,6.1,1.16,1.68,22.8,1.44,24.75,2
K00275.01,11.7,27.44,5816.68,4.09,0.23,2.9,1.24,1.66,15.79,2.33,18.89,2
K00275.02,11.7,27.44,5816.68,4.09,0.23,2.9,1.24,1.66,82.2,2.43,18.89,2
K00276.01,11.85,19.85,5952.28,4.29,-0.05,2.4,1.02,1.2,41.75,2.46,45.47,1
K00277.01,11.87,26.81,5981.08,4.01,-0.2,4.9,1.04,1.67,16.23,4.04,26.77,2
K00277.02,11.87,26.81,5981.08,4.01,-0.2,4.9,1.04,1.67,13.85,1.52,26.77,2
K00279.01,11.68,36.9,6294,4.14,0.15,12.9,1.35,1.64,28.45,6.18,17.87,3
K00279.02,11.68,36.9,6294,4.14,0.15,12.9,1.35,1.64,15.41,2.59,17.87,3
K00279.03,11.68,36.9,6294,4.14,0.15,12.9,1.35,1.64,7.51,0.92,17.87,3
K00280.01,11.07,16.51,6003.52,4.35,-0.29,3,0.92,1.06,11.87,1.97,70.3,1
K00281.01,11.95,25.82,5721.84,4.04,-0.37,0.1,0.86,1.46,19.56,2.63,45.05,1
K00282.01,11.53,22.84,5888.02,4.29,-0.18,0.9,0.93,1.15,27.51,2.9,46.83,3
K00282.02,11.53,22.84,5888.02,4.29,-0.18,0.9,0.93,1.15,8.46,1.05,46.83,3
K00282.03,11.53,22.84,5888.02,4.29,-0.18,0.9,0.93,1.15,87.52,1.39,46.83,3
K00283.01,11.53,27.14,5771.5,4.46,0.16,0.3,1.08,1.01,16.09,2.09,40.62,2
K00283.02,11.53,27.14,5771.5,4.46,0.16,0.3,1.08,1.01,25.52,0.82,40.62,2
K00285.01,11.56,27.47,5950.78,4.04,0.17,4,1.31,1.8,13.75,3.77,19.9,3
K00285.02,11.56,27.47,5950.78,4.04,0.17,4,1.31,1.8,26.72,2.5,19.9,3
K00285.03,11.56,27.47,5950.78,4.04,0.17,4,1.31,1.8,49.36,2.1,19.9,3
K00292.01,12.87,38.97,5777.4,4.39,-0.18,0,0.9,0.99,2.59,1.65,32.75,1
K00294.01,12.67,43.82,6052.75,4.37,0.02,4.4,1.1,1.14,34.44,2.34,21.31,1
K00295.01,12.32,38.2,5916.33,4.43,-0.19,2,0.95,0.98,5.32,1.65,32.55,2
K00295.02,12.32,38.2,5916.33,4.43,-0.19,2,0.95,0.98,10.11,1.04,32.55,2
K00296.01,12.94,39.73,5754.75,4.31,-0.13,1.8,0.9,1.1,28.86,2.32,27.92,1
K00297.01,12.18,33.17,6151.95,4.25,0.08,7,1.19,1.35,5.65,1.59,24.28,1
K00299.01,12.9,61.14,5534.92,4.5,0.16,0.2,1,0.93,1.54,1.9,21.5,1
K00301.01,12.73,34.05,6022.2,4.15,-0.09,5.5,1.05,1.43,6,2.04,19.37,2
K00301.02,12.73,34.05,6022.2,4.15,-0.09,5.5,1.05,1.43,11.45,1.26,19.37,2
K00303.01,12.19,33.41,5624.77,4.36,-0.16,1.3,0.85,1.01,60.93,2.72,38.21,1
K00305.01,12.97,56.22,4776.54,4.59,0.19,0.9,0.82,0.76,4.6,1.86,31.92,1
K00306.01,12.63,52.38,5288.65,4.55,0.13,2.6,0.93,0.85,24.31,2.19,28.93,1
K00308.01,12.35,41.23,6228.22,4.2,-0.01,10,1.19,1.44,35.6,3.89,21.23,1
K00313.01,12.99,41.48,5243.47,4.5,0.03,0.1,0.85,0.86,18.74,2.28,37.7,2
K00313.02,12.99,41.48,5243.47,4.5,0.03,0.1,0.85,0.86,8.44,1.76,37.7,2
K00315.01,12.97,41.51,4830.42,4.62,-0.23,1.8,0.7,0.68,35.58,2.28,52.42,1
K00316.01,12.7,43.48,5626.95,4.42,0.32,1.4,1.07,1.06,15.77,2.41,20.01,3
K00316.02,12.7,43.48,5626.95,4.42,0.32,1.4,1.07,1.06,157.07,2.48,20.01,3
K00316.03,12.7,43.48,5626.95,4.42,0.32,1.4,1.07,1.06,7.31,1.72,20.01,3
K00317.01,12.88,51.72,6556.92,4.14,0.04,15.9,1.38,1.65,22.21,3.6,12.65,1
K00321.01,12.52,28.23,5659.05,4.4,0.26,0.3,1.05,1.07,2.43,1.46,32.92,2
K00321.02,12.52,28.23,5659.05,4.4,0.26,0.3,1.05,1.07,4.62,0.84,32.92,2
K00323.01,12.46,58.37,5432.42,4.56,0.03,4.7,0.93,0.84,5.84,1.95,24.82,1
K00327.01,13,40.54,6023.69,4.3,-0.05,4.4,1.05,1.2,3.25,1.52,22.76,2
K00327.02,13,40.54,6023.69,4.3,-0.05,4.4,1.05,1.2,91.35,1.74,22.76,2
K00332.01,13.05,38.03,5772.99,4.15,0.35,2.9,1.25,1.55,5.46,2.69,16.6,2
K00332.02,13.05,38.03,5772.99,4.15,0.35,2.9,1.25,1.55,6.87,1,16.6,2
K00333.01,13.39,66.83,6202.74,4.31,0.08,8.3,1.19,1.26,13.29,2.49,13.41,1
K00337.01,13.94,70.18,5725.73,4.27,0.05,1.9,0.98,1.2,19.78,2.35,12.67,2
K00337.02,13.94,70.18,5725.73,4.27,0.05,1.9,0.98,1.2,154.61,2.01,12.67,2
K00338.01,13.45,58.42,4941.8,4.58,0.29,1.9,0.88,0.8,7.01,1.64,27.2,2
K00338.02,13.45,58.42,4941.8,4.58,0.29,1.9,0.88,0.8,3.11,0.69,27.2,2
K00339.01,13.76,55.94,5964.91,4.16,-0.19,4.9,0.99,1.32,1.98,2.22,20.98,3
K00339.02,13.76,55.94,5964.91,4.16,-0.19,4.9,0.99,1.32,12.83,2.3,20.98,3
K00339.03,13.76,55.94,5964.91,4.16,-0.19,4.9,0.99,1.32,35.87,2.38,20.98,3
K00341.01,13.34,70.89,5502.36,4.52,0.13,1.9,0.98,0.91,7.17,2.87,18.86,2
K00341.02,13.34,70.89,5502.36,4.52,0.13,1.9,0.98,0.91,4.7,2.1,18.86,2
K00343.01,13.2,48.45,5760.19,4.32,0.03,2.1,0.98,1.13,4.76,2.52,20.31,3
K00343.02,13.2,48.45,5760.19,4.32,0.03,2.1,0.98,1.13,2.02,1.79,20.31,3
K00343.03,13.2,48.45,5760.19,4.32,0.03,2.1,0.98,1.13,41.81,1.3,20.31,3
K00344.01,13.4,59.93,5609.51,4.46,-0.2,0,0.85,0.89,39.31,3.05,24.72,1
K00345.01,13.34,55.55,4887.35,4.59,0.01,0.9,0.8,0.75,29.88,2.77,33.32,1
K00346.01,13.52,77.07,5040.67,4.59,0.04,2.4,0.85,0.78,12.92,2.52,22.15,1
K00348.01,13.93,66.88,4744.88,4.6,0.03,2.6,0.77,0.73,28.51,3.43,28.98,1
K00350.01,13.39,63.57,5782.08,4.44,0.03,1.4,1.01,1,12.99,2,18.25,1
K00351.01,13.8,68.56,6013.65,4.3,0.07,3.7,1.11,1.23,331.6,11.67,11.7,7
K00351.02,13.8,68.56,6013.65,4.3,0.07,3.7,1.11,1.23,210.6,8,11.7,7
K00351.03,13.8,68.56,6013.65,4.3,0.07,3.7,1.11,1.23,59.74,2.97,11.7,7
K00351.04,13.8,68.56,6013.65,4.3,0.07,3.7,1.11,1.23,91.94,2.71,11.7,7
K00351.05,13.8,68.56,6013.65,4.3,0.07,3.7,1.11,1.23,8.72,1.5,11.7,7
K00351.06,13.8,68.56,6013.65,4.3,0.07,3.7,1.11,1.23,7.01,1.35,11.7,7
K00351.07,13.8,68.56,6013.65,4.3,0.07,3.7,1.11,1.23,124.92,2.87,11.7,7
K00352.01,13.77,62.38,5805.99,4.18,-0.03,2.4,0.99,1.34,27.08,3.05,12.33,2
K00352.02,13.77,62.38,5805.99,4.18,-0.03,2.4,0.99,1.34,16.01,2.35,12.33,2
K00355.01,13.17,46.49,6152.19,4.29,0.18,4.9,1.23,1.3,4.9,2.4,17.48,1
K00356.01,13.81,63.17,5487.11,4.48,0.01,1.6,0.9,0.9,1.83,3.16,21.71,1
K00361.01,13.1,64.86,5677.27,4.47,0.11,0.7,1.02,0.97,3.25,1.39,17.62,1
K00367.01,11.11,29.57,5713.04,4.45,0.16,2.8,1.05,1.01,31.58,4.6,35.16,1
K00369.01,11.99,30.84,6183.26,4.31,-0.16,6.8,1.05,1.19,5.89,1.29,29.92,2
K00369.02,11.99,30.84,6183.26,4.31,-0.16,6.8,1.05,1.19,10.1,1.28,29.92,2
K00370.01,11.93,27.71,6116.18,4,0.04,6.7,1.32,1.89,42.88,3.92,18.29,2
K00370.02,11.93,27.71,6116.18,4,0.04,6.7,1.32,1.89,22.95,2.24,18.29,2
K00372.01,12.39,55.2,5780.17,4.5,-0.06,3,0.99,0.93,125.63,8.31,23.1,1
K00373.01,12.77,32.55,5753.94,4.4,-0.34,1.3,0.83,0.95,135.19,2.39,43.38,1
K00374.01,12.21,24.73,5846.37,4.22,-0.2,0.5,0.91,1.23,172.7,3.08,44.83,1
K00375.01,13.29,46.74,5825.22,4.06,0.2,2.7,1.18,1.69,988.88,11.77,11.8,1
K00386.01,13.84,77.11,5966.53,4.44,0.04,3.6,1.09,1.04,31.16,3.18,13.01,2
K00386.02,13.84,77.11,5966.53,4.44,0.04,3.6,1.09,1.04,76.73,2.86,13.01,2
K00387.01,13.58,69.45,4722.19,4.62,-0.06,3.2,0.74,0.7,13.9,2.56,28.92,1
K00393.01,13.54,53.31,6251.98,4.13,-0.21,8,1.09,1.49,21.42,2.65,16.66,1
K00401.01,14,73.22,5454.09,4.45,0.32,1.2,1.01,0.98,29.2,4.46,15.8,3
K00401.02,14,73.22,5454.09,4.45,0.32,1.2,1.01,0.98,160.02,4.19,15.8,3
K00401.03,14,73.22,5454.09,4.45,0.32,1.2,1.01,0.98,55.33,1.97,15.8,3
K00409.01,14.15,62.72,5844.01,4.41,0.15,1.7,1.08,1.08,13.25,2.76,15.9,1
K00415.01,14.11,60.67,5716.38,4.16,-0.2,1,0.88,1.29,166.79,9.41,16.74,1
K00440.01,14.17,107.61,5067.23,4.55,0.14,2.6,0.86,0.82,15.91,2.68,15.4,2
K00440.02,14.17,107.61,5067.23,4.55,0.14,2.6,0.86,0.82,4.97,2.66,15.4,2
K00444.01,14.11,76.67,5645.43,4.47,-0.08,0.8,0.91,0.92,11.72,2.1,16.5,1
K00457.01,14.2,92.59,5000.26,4.58,0.18,2.4,0.87,0.79,4.92,2.22,17.13,2
K00457.02,14.2,92.59,5000.26,4.58,0.18,2.4,0.87,0.79,7.06,2.1,17.13,2
K00479.01,14.11,69.06,5570.11,4.43,-0.08,0.7,0.88,0.95,34.19,3.16,18.98,1
K00486.01,14.12,75.65,5753.61,4.31,-0.28,0.6,0.84,1.06,22.18,2.95,17.2,1
K00490.01,14.02,78.49,4857.31,4.58,0.01,2.1,0.78,0.75,4.39,1.58,24.19,4
K00490.02,14.02,78.49,4857.31,4.58,0.01,2.1,0.78,0.75,1071.23,10.29,24.19,4
K00490.03,14.02,78.49,4857.31,4.58,0.01,2.1,0.78,0.75,7.41,1.63,24.19,4
K00490.04,14.02,78.49,4857.31,4.58,0.01,2.1,0.78,0.75,21.8,1.29,24.19,4
K00505.01,14.19,98.13,4934.64,4.59,0.11,2.7,0.84,0.77,13.77,2.25,17.33,5
K00505.02,14.19,98.13,4934.64,4.59,0.11,2.7,0.84,0.77,6.2,1.2,17.33,5
K00505.03,14.19,98.13,4934.64,4.59,0.11,2.7,0.84,0.77,3.25,1.06,17.33,5
K00505.04,14.19,98.13,4934.64,4.59,0.11,2.7,0.84,0.77,8.35,1.57,17.33,5
K00505.05,14.19,98.13,4934.64,4.59,0.11,2.7,0.84,0.77,87.09,2.55,17.33,5
K00517.01,14.03,84.99,5486.15,4.51,0.22,2.8,1.01,0.93,2.75,2.89,15.17,1
K00548.01,14.02,75.76,5985.56,4.19,-0.08,3,1.03,1.34,21.3,3.52,11.62,1
K00550.01,14.07,93.7,5670.06,4.48,0.12,1.7,1.02,0.97,13.02,2.47,12.62,1
K00561.01,14.01,83.02,5096.57,4.55,-0.15,0.6,0.76,0.77,5.38,1.87,22.57,1
K00568.01,14.14,64.54,5354.4,4.49,0.03,1.3,0.88,0.88,3.38,1.43,22.58,2
K00568.02,14.14,64.54,5354.4,4.49,0.03,1.3,0.88,0.88,2.36,0.86,22.58,2
K00579.01,14.14,84.54,5073.67,4.58,0.02,1.7,0.84,0.78,2.02,1.42,20.1,2
K00579.02,14.14,84.54,5073.67,4.58,0.02,1.7,0.84,0.78,3.76,1.46,20.1,2
K00584.01,14.13,69.05,5527.46,4.44,0.28,1.3,1.02,1,9.93,2.72,15.29,3
K00584.02,14.13,69.05,5527.46,4.44,0.28,1.3,1.02,1,21.22,2.81,15.29,3
K00584.03,14.13,69.05,5527.46,4.44,0.28,1.3,1.02,1,6.47,1.09,15.29,3
K00612.01,14.16,61.83,5125.64,4.56,0,1.7,0.84,0.8,20.74,1.96,27.08,2
K00612.02,14.16,61.83,5125.64,4.56,0,1.7,0.84,0.8,47.43,2.28,27.08,2
K00623.01,11.81,24.18,5953.87,4.23,-0.42,0.6,0.86,1.17,10.35,1.32,45.57,4
K00623.02,11.81,24.18,5953.87,4.23,-0.42,0.6,0.86,1.17,15.68,1.2,45.57,4
K00623.03,11.81,24.18,5953.87,4.23,-0.42,0.6,0.86,1.17,5.6,1.12,45.57,4
K00623.04,11.81,24.18,5953.87,4.23,-0.42,0.6,0.86,1.17,25.21,0.94,45.57,4
K00624.01,13.6,83.22,5611.01,4.51,0.08,3.1,1,0.92,17.79,2.82,15.64,3
K00624.02,13.6,83.22,5611.01,4.51,0.08,3.1,1,0.92,49.57,2.63,15.64,3
K00624.03,13.6,83.22,5611.01,4.51,0.08,3.1,1,0.92,1.31,1.49,15.64,3
K00626.01,13.49,49.77,6070.6,4.26,-0.2,4,0.99,1.22,14.59,2.47,18.69,2
K00626.02,13.49,49.77,6070.6,4.26,-0.2,4,0.99,1.22,8.03,1.04,18.69,2
K00627.01,13.31,57.45,6037.25,4.21,0.15,5.4,1.2,1.43,7.75,2.88,11.98,2
K00627.02,13.31,57.45,6037.25,4.21,0.15,5.4,1.2,1.43,4.17,1.57,11.98,2
K00628.01,13.95,56.47,5754.72,4.37,-0.33,0.6,0.83,0.98,14.49,2.11,25.63,1
K00629.01,13.95,70.57,6008.31,4.15,-0.29,2.7,0.94,1.35,40.7,3.33,13.14,1
K00632.01,13.36,55.89,5347.43,4.55,0.08,0.6,0.93,0.85,7.24,1.38,26.45,1
K00633.01,13.87,53.54,5760.02,4.14,-0.18,1.9,0.91,1.35,161.47,4.13,16.52,1
K00635.01,13.03,63.14,6085.57,4.39,0.02,6,1.11,1.12,16.72,2.57,15.45,1
K00638.01,13.6,78.72,5706.89,4.49,-0.03,1.4,0.97,0.93,23.64,3.18,15.98,2
K00638.02,13.6,78.72,5706.89,4.49,-0.03,1.4,0.97,0.93,67.09,3.34,15.98,2
K00639.01,13.5,67.5,6158,4.32,0.02,7.4,1.14,1.22,17.98,2.68,12.7,1
K00647.01,13.55,41.89,6111.76,4.08,-0.4,2.6,0.97,1.49,5.17,2.2,24.78,2
K00647.02,13.55,41.89,6111.76,4.08,-0.4,2.6,0.97,1.49,8.11,1.02,24.78,2
K00650.01,13.59,71.35,5068,4.54,0.03,0.8,0.82,0.8,11.95,2.36,24.13,1
K00655.01,13,34.26,6152.78,4.27,-0.05,2.7,1.1,1.28,25.67,2.81,20.83,2
K00655.02,13,34.26,6152.78,4.27,-0.05,2.7,1.1,1.28,151.89,2.38,20.83,2
K00657.01,13.87,78.27,4798.06,4.62,-0.22,1.6,0.7,0.68,4.07,1.81,28.15,2
K00657.02,13.87,78.27,4798.06,4.62,-0.22,1.6,0.7,0.68,16.28,1.93,28.15,2
K00658.01,13.99,79.96,5879.45,4.43,0.05,2.8,1.06,1.04,3.16,2.54,13.1,3
K00658.02,13.99,79.96,5879.45,4.43,0.05,2.8,1.06,1.04,5.37,2.36,13.1,3
K00658.03,13.99,79.96,5879.45,4.43,0.05,2.8,1.06,1.04,11.33,1.41,13.1,3
K00659.01,13.41,50.65,6281.39,4.28,-0.07,8.8,1.14,1.28,23.21,2.41,17.46,1
K00661.01,13.91,74.35,5865.64,4.45,0.03,2.6,1.05,1.01,14.4,2.17,14.53,2
K00661.02,13.91,74.35,5865.64,4.45,0.03,2.6,1.05,1.01,25.66,1.33,14.53,2
K00662.01,13.34,42.11,5837.27,4.03,-0.04,2,1.06,1.64,10.21,3,13.88,1
K00664.01,13.48,42.74,5692.42,4.33,0.03,0.7,0.96,1.1,13.14,1.63,22.81,3
K00664.02,13.48,42.74,5692.42,4.33,0.03,0.7,0.96,1.1,7.78,1.15,22.81,3
K00664.03,13.48,42.74,5692.42,4.33,0.03,0.7,0.96,1.1,23.44,0.99,22.81,3
K00665.01,13.18,49.73,5963.33,4.09,0.27,5.3,1.34,1.73,5.87,3.61,10.5,3
K00665.02,13.18,49.73,5963.33,4.09,0.27,5.3,1.34,1.73,1.61,1.69,10.5,3
K00665.03,13.18,49.73,5963.33,4.09,0.27,5.3,1.34,1.73,3.07,1.66,10.5,3
K00666.01,13.72,53.1,5600.84,4.44,0.12,1.8,0.98,0.98,22.25,2.71,21.62,1
K00670.01,13.77,52.28,5613.5,4.02,0.15,2.3,1.08,1.68,9.49,2.81,10.78,1
K00671.01,13.75,47.5,6051.66,4.27,0,5.1,1.09,1.26,4.23,1.59,16.13,4
K00671.02,13.75,47.5,6051.66,4.27,0,5.1,1.09,1.26,7.47,1.42,16.13,4
K00671.03,13.75,47.5,6051.66,4.27,0,5.1,1.09,1.26,16.26,1.45,16.13,4
K00671.04,13.75,47.5,6051.66,4.27,0,5.1,1.09,1.26,11.13,1.23,16.13,4
K00672.01,14,72.2,5547.21,4.5,0.11,0.6,0.98,0.92,16.09,2.3,17.74,2
K00672.02,14,72.2,5547.21,4.5,0.11,0.6,0.98,0.92,41.75,3,17.74,2
K00673.01,13.34,73.08,6364.88,4.29,0.02,12.7,1.22,1.3,4.42,2.24,11.77,1
K00678.01,13.28,66.13,5096.85,4.58,0.12,2.8,0.88,0.8,6.04,1.3,24.18,2
K00678.02,13.28,66.13,5096.85,4.58,0.12,2.8,0.88,0.8,4.14,1.28,24.18,2
K00682.01,13.92,56.87,5621.1,4.41,0.31,2,1.06,1.07,562.17,9.01,15.71,1
K00683.01,13.71,65.85,5869.93,4.39,0.13,1.4,1.08,1.09,278.12,6.16,13.68,1
K00686.01,13.58,52.15,5611.48,4.36,-0.02,1.3,0.9,1.04,52.51,13.39,20.82,1
K00689.01,13.77,51.39,5472.27,4.5,-0.42,0.5,0.75,0.81,15.87,1.76,38.22,1
K00691.01,13.96,52.21,5917.11,4.05,-0.32,2.5,0.94,1.52,29.67,3.89,16.58,2
K00691.02,13.96,52.21,5917.11,4.05,-0.32,2.5,0.94,1.52,16.23,1.66,16.58,2
K00692.01,13.65,49.41,5658.97,4.34,0.13,2.3,0.99,1.11,2.46,1.5,18.95,2
K00692.02,13.65,49.41,5658.97,4.34,0.13,2.3,0.99,1.11,4.82,2.08,18.95,2
K00694.01,13.94,75.37,5644.58,4.48,0.18,1.6,1.05,0.97,17.42,3.18,14.54,1
K00695.01,13.44,42.32,5742.05,4.4,-0.41,0,0.8,0.93,29.91,2.27,35.43,1
K00700.01,13.58,44.27,5705.55,4.43,-0.44,0.6,0.79,0.9,30.86,2.18,38.04,4
K00700.02,13.58,44.27,5705.55,4.43,-0.44,0.6,0.79,0.9,9.36,1.57,38.04,4
K00700.03,13.58,44.27,5705.55,4.43,-0.44,0.6,0.79,0.9,14.67,1.36,38.04,4
K00700.04,13.58,44.27,5705.55,4.43,-0.44,0.6,0.79,0.9,68.16,1.56,38.04,4
K00701.01,13.72,57.52,4972.35,4.6,-0.33,0.6,0.7,0.69,18.16,2.07,39.81,5
K00701.02,13.72,57.52,4972.35,4.6,-0.33,0.6,0.7,0.69,5.71,1.4,39.81,5
K00701.03,13.72,57.52,4972.35,4.6,-0.33,0.6,0.7,0.69,122.39,1.83,39.81,5
K00701.04,13.72,57.52,4972.35,4.6,-0.33,0.6,0.7,0.69,267.28,1.5,39.81,5
K00701.05,13.72,57.52,4972.35,4.6,-0.33,0.6,0.7,0.69,12.44,0.62,39.81,5
K00704.01,13.7,62.82,5238.91,4.58,-0.12,1.8,0.84,0.78,18.4,2.14,26.66,1
K00709.01,13.94,59.41,5381.76,4.48,-0.14,0.3,0.81,0.86,21.39,2.33,26.79,1
K00710.01,13.29,41.6,6548.36,4.04,-0.1,15,1.37,1.84,5.37,2.31,15.03,3
K00710.02,13.29,41.6,6548.36,4.04,-0.1,15,1.37,1.84,8.59,1.89,15.03,3
K00710.03,13.29,41.6,6548.36,4.04,-0.1,15,1.37,1.84,3.89,1.46,15.03,3
K00711.01,13.97,57.05,5591,4.41,0.35,1.4,1.06,1.06,44.7,2.99,16.06,3
K00711.02,13.97,57.05,5591,4.41,0.35,1.4,1.06,1.06,3.62,1.73,16.06,3
K00711.03,13.97,57.05,5591,4.41,0.35,1.4,1.06,1.06,124.52,2.8,16.06,3
K00714.01,13.39,57.47,5361.09,4.54,0.1,0.6,0.93,0.86,4.18,2.47,25.48,1
K00717.01,13.39,46.78,5615.14,4.29,0.31,1.3,1.05,1.22,14.71,1.95,17.55,2
K00717.02,13.39,46.78,5615.14,4.29,0.31,1.3,1.05,1.22,0.9,0.78,17.55,2
K00718.01,13.76,64.27,5862.37,4.35,0.33,3.5,1.17,1.19,4.59,2.37,12.39,3
K00718.02,13.76,64.27,5862.37,4.35,0.33,3.5,1.17,1.19,22.71,2.88,12.39,3
K00718.03,13.76,64.27,5862.37,4.35,0.33,3.5,1.17,1.19,47.9,2.3,12.39,3
K00719.01,13.18,41.23,4647.27,4.62,-0.04,3.1,0.73,0.69,9.03,1.65,50.68,4
K00719.02,13.18,41.23,4647.27,4.62,-0.04,3.1,0.73,0.69,28.12,1.05,50.68,4
K00719.03,13.18,41.23,4647.27,4.62,-0.04,3.1,0.73,0.69,45.9,1.34,50.68,4
K00719.04,13.18,41.23,4647.27,4.62,-0.04,3.1,0.73,0.69,4.16,0.85,50.68,4
K00720.01,13.75,87.74,5210.29,4.58,-0.01,4.5,0.87,0.79,5.69,2.9,18.69,4
K00720.02,13.75,87.74,5210.29,4.58,-0.01,4.5,0.87,0.79,10.04,2.67,18.69,4
K00720.03,13.75,87.74,5210.29,4.58,-0.01,4.5,0.87,0.79,18.37,2.57,18.69,4
K00720.04,13.75,87.74,5210.29,4.58,-0.01,4.5,0.87,0.79,2.8,1.58,18.69,4
K00721.01,13.64,51.77,5861.39,4.05,0.11,2,1.14,1.66,13.72,3.05,11.78,1
K00722.01,13.49,48.75,6144.75,4.29,-0.13,5.6,1.05,1.21,46.41,2.65,19.66,1
K00958.01,12.56,53.94,4858.72,4.61,-0.07,3.1,0.77,0.72,21.76,2.49,34.95,1
K00974.01,9.58,20.41,6313.15,3.99,-0.07,7.8,1.34,1.93,53.51,2.6,30.25,1
K00975.01,8.22,20.36,6220.03,3.97,-0.05,7.3,1.27,1.95,2.79,1.66,28.68,1
K00986.01,14.14,109.44,5501.47,4.5,0.25,2.1,1.03,0.94,8.19,2.38,11.45,2
K00986.02,14.14,109.44,5501.47,4.5,0.25,2.1,1.03,0.94,76.05,1.83,11.45,2
K00987.01,12.55,36.54,5502.91,4.49,0.09,0.6,0.95,0.92,3.18,1.32,38.48,1
K00988.01,13.56,96.41,5022.67,4.59,0.06,3.3,0.85,0.78,10.38,2.23,17.66,2
K00988.02,13.56,96.41,5022.67,4.59,0.06,3.3,0.85,0.78,24.57,2.11,17.66,2
K00991.01,13.58,48.47,5503.99,4.47,-0.16,1.6,0.84,0.88,12.06,1.54,30.74,1
K01113.01,13.7,64.56,6096.49,4.27,0.02,5.2,1.12,1.28,25.93,2.66,12.69,2
K01113.02,13.7,64.56,6096.49,4.27,0.02,5.2,1.12,1.28,83.45,2.86,12.69,2
K01116.01,13.33,48.33,5737.4,4.37,0.02,2.3,0.97,1.06,3.75,1.44,20.67,1
K01118.01,13.84,62.77,6017.77,4.19,-0.07,3.5,1.05,1.37,7.37,2.03,13.48,1
K01128.01,13.51,45.14,5353.33,4.51,-0.06,0.7,0.85,0.85,0.97,1.21,33.74,1
K01145.01,14.14,78.33,5995.28,4.4,0.06,4.1,1.1,1.09,30.59,2.61,12.93,1
K01148.01,13.91,67.3,6101.48,4.29,0.13,5.5,1.18,1.28,11.48,1.8,11.7,2
K01148.02,13.91,67.3,6101.48,4.29,0.13,5.5,1.18,1.28,25.26,1.48,11.7,2
K01151.01,13.4,45.3,5480.24,4.48,-0.19,0.6,0.82,0.86,10.44,1.26,34.03,5
K01151.02,13.4,45.3,5480.24,4.48,-0.19,0.6,0.82,0.86,7.41,0.98,34.03,5
K01151.03,13.4,45.3,5480.24,4.48,-0.19,0.6,0.82,0.86,5.25,0.68,34.03,5
K01151.04,13.4,45.3,5480.24,4.48,-0.19,0.6,0.82,0.86,17.45,0.78,34.03,5
K01151.05,13.4,45.3,5480.24,4.48,-0.19,0.6,0.82,0.86,21.72,0.84,34.03,5
K01162.01,12.78,30.6,5749.05,4.27,-0.22,1,0.86,1.12,158.69,3.52,39.53,1
K01165.01,13.92,68.44,5383.82,4.5,-0.03,1,0.87,0.86,7.05,1.98,21.42,2
K01165.02,13.92,68.44,5383.82,4.5,-0.03,1,0.87,0.86,4.29,0.72,21.42,2
K01169.01,13.25,44.02,5639.37,4.37,0.1,0.2,0.97,1.07,0.69,1.5,24.34,1
K01215.01,13.42,47.05,6062.84,4.04,0.07,2.9,1.29,1.79,17.32,3.12,10.7,2
K01215.02,13.42,47.05,6062.84,4.04,0.07,2.9,1.29,1.79,33.01,2.94,10.7,2
K01271.01,13.63,52.34,6266.58,4.05,-0.29,6.9,1.08,1.62,162.05,12.28,15.47,1
K01274.01,13.35,37.91,5320.56,4.5,-0.21,1.4,0.78,0.82,704.96,4.54,48.01,1
K01275.01,13.67,54.53,5855.48,4.32,0.01,2.7,1.01,1.15,50.29,3.89,15.81,1
K01279.01,13.75,52.45,5707.84,4.34,-0.04,1.3,0.92,1.07,14.37,1.98,19.64,2
K01279.02,13.75,52.45,5707.84,4.34,-0.04,1.3,0.92,1.07,9.65,1.23,19.64,2
K01282.01,12.55,33.24,6115.21,4.05,-0.14,6.2,1.1,1.64,30.86,2.84,20.92,1
K01308.01,13.97,57.88,5643.54,4.08,0,2.5,0.98,1.5,23.58,3.31,12.4,1
K01311.01,13.5,46.46,5867.74,4.31,-0.26,2.2,0.88,1.09,83.58,2.93,24.77,1
K01315.01,13.14,45.98,6078.55,4.31,0.03,4.7,1.11,1.21,6.85,1.53,18.49,1
K01344.01,13.45,53.05,6012.83,4.11,-0.34,2.5,0.94,1.41,4.49,1.56,18.23,1
K01353.01,13.96,102.44,5947.05,4.46,-0.01,5.8,1.06,1.01,125.87,11.43,11.09,2
K01353.02,13.96,102.44,5947.05,4.46,-0.01,5.8,1.06,1.01,34.54,2.14,11.09,2
K01375.01,13.71,45.88,6208.86,4.08,-0.21,8.8,1.09,1.58,321.21,8.86,19.15,1
K01379.01,13.69,46.15,5695.36,4.37,-0.09,1.6,0.9,1.02,5.62,1.33,25.45,1
K01411.01,13.38,49.48,5674.14,4.36,0.32,2.6,1.08,1.14,305.08,7.73,15.56,1
K01412.01,13.6,53.48,5933.89,4.13,0.12,3.7,1.18,1.54,37.81,3.09,11.68,1
K01431.01,13.46,50.07,5522.75,4.48,0.24,0.3,1.02,0.96,345.16,8.05,21.83,1
K01439.01,12.85,37.99,5993.17,4.02,0.12,4.9,1.3,1.84,394.62,8.07,14.03,1
K01442.01,12.52,38.77,5553.1,4.43,0.38,0.6,1.06,1.04,0.67,1.18,21.69,1
K01478.01,12.45,39.65,5521.18,4.44,0,0.7,0.9,0.94,76.14,5.08,31.12,1
K01528.01,14.08,74.73,5311.48,4.52,0.06,1.5,0.89,0.86,3.99,1.18,19.36,1
K01530.01,13.03,39.9,5960.26,4.16,-0.45,1,0.86,1.28,12.98,2.07,28.33,1
K01532.01,12.84,38.04,6134.76,4.21,0.12,6.6,1.23,1.44,18.11,2.61,17.28,1
K01533.01,13.94,54.75,5858.11,4.39,-0.23,0.9,0.9,1.01,6.24,1.32,23.67,1
K01534.01,13.47,46.54,6213.66,4.21,0.01,8.1,1.19,1.41,20.42,1.95,16.9,2
K01534.02,13.47,46.54,6213.66,4.21,0.01,8.1,1.19,1.41,7.64,1.26,16.9,2
K01535.01,13.05,41.16,5750.67,4.41,-0.34,0.4,0.83,0.94,70.7,1.84,35.61,1
K01536.01,12.71,42.2,5862.5,4.16,0.19,3.1,1.18,1.48,3.74,1.28,13.76,1
K01576.01,14.07,99.99,5521.59,4.5,0.19,2,1.01,0.93,10.42,2.95,11.71,2
K01576.02,14.07,99.99,5521.59,4.5,0.19,2,1.01,0.93,13.08,2.77,11.71,2
K01606.01,13.98,59.73,5418.61,4.51,0.12,1.6,0.94,0.89,5.08,1.48,23.18,1
K01608.01,13.8,57.37,5898.61,4.3,-0.05,2.8,1,1.17,9.18,1.71,16.19,3
K01608.02,13.8,57.37,5898.61,4.3,-0.05,2.8,1,1.17,19.74,1.59,16.19,3
K01608.03,13.8,57.37,5898.61,4.3,-0.05,2.8,1,1.17,232.06,2.18,16.19,3
K01609.01,13.96,56.74,5960.73,4.32,-0.42,2.7,0.85,1.05,41.7,2.17,23.02,1
K01612.01,8.77,13.08,6090.84,4.25,-0.17,2.8,1.02,1.26,2.47,0.71,71.77,1
K01618.01,11.6,24.35,6220.72,4.18,0.11,10.1,1.27,1.52,2.36,0.81,25.25,1
K01621.01,11.86,31.71,6096.9,3.95,0,5.9,1.23,1.95,20.31,2.54,16.82,1
K01629.01,13.57,48.74,5795.72,4.26,0.23,3.2,1.12,1.31,4.41,1.5,13.78,1
K01632.01,13.3,47.48,6085.89,4.15,0,7.6,1.16,1.5,4.59,1.58,13.81,1
K01655.01,13.76,60.36,5543.4,4.44,-0.09,0.3,0.87,0.93,0.94,1.38,22.31,1
K01669.01,14.17,59.54,6159.38,4.23,-0.07,6.9,1.11,1.34,61.04,3.3,13.13,1
K01692.01,12.56,42.01,5351.02,4.52,0.33,2.7,1,0.91,5.96,2.87,28.34,2
K01692.02,12.56,42.01,5351.02,4.52,0.33,2.7,1,0.91,2.46,0.81,28.34,2
K01706.01,14.13,69.19,5163.98,4.54,0.05,2.4,0.85,0.82,1.92,1.37,22.37,1
K01715.01,12.9,30.33,5808.92,4.24,-0.25,1.1,0.87,1.17,105.01,2.06,35.51,1
K01726.01,13.05,49.69,4786.38,4.58,0.06,2.9,0.77,0.75,44.96,2.13,39.12,1
K01738.01,13.29,58.5,5265.2,4.54,0.2,2.3,0.94,0.86,4.17,1.11,23.82,1
K01781.01,12.23,62.56,4875.53,4.59,0.16,3.8,0.84,0.77,7.83,3.38,28.2,2
K01781.02,12.23,62.56,4875.53,4.59,0.16,3.8,0.84,0.77,3.01,1.95,28.2,2
K01797.01,12.97,63.44,4900.26,4.6,0.13,4.3,0.84,0.76,16.78,2.33,27.27,1
K01800.01,12.39,57.71,5545.4,4.53,0.02,6.9,0.95,0.88,7.79,6.13,24.12,1
K01802.01,13.35,62.88,5900.16,4.45,0.02,3.3,1.06,1.01,5.25,2.66,17.83,1
K01805.01,13.83,80.07,5521.53,4.53,0.01,3.4,0.94,0.87,6.94,2.55,17.48,3
K01805.02,13.83,80.07,5521.53,4.53,0.01,3.4,0.94,0.87,31.78,2.23,17.48,3
K01805.03,13.83,80.07,5521.53,4.53,0.01,3.4,0.94,0.87,4.36,1.58,17.48,3
K01808.01,12.49,44.39,6118.18,4.41,0.01,6.7,1.13,1.09,89.19,3.25,21.77,1
K01809.01,12.71,43.34,5730.68,4.45,0.09,2.9,1.02,0.99,13.09,2.08,25.04,2
K01809.02,12.71,43.34,5730.68,4.45,0.09,2.9,1.02,0.99,4.92,1.66,25.04,2
K01813.01,13.77,68.05,5403.76,4.55,0.02,2.1,0.91,0.85,9.77,2.05,22.13,1
K01815.01,13.88,87.71,4696.06,4.61,0.01,2.5,0.76,0.71,3.13,2.23,22.46,1
K01818.01,14.1,103.02,5515.61,4.53,0.01,2.4,0.94,0.88,16.88,2.51,13.8,1
K01819.01,13.58,78.24,5400.13,4.56,0,3.3,0.91,0.83,12.06,1.9,19.31,1
K01820.01,13.53,74.33,5335.95,4.55,0.07,2.5,0.92,0.84,4.34,1.62,20.08,2
K01820.02,13.53,74.33,5335.95,4.55,0.07,2.5,0.92,0.84,1.65,0.98,20.08,2
K01822.01,12.44,34.69,6090.19,4.39,-0.22,4.5,0.99,1.05,150.88,2.7,32.46,1
K01824.01,12.72,34.49,5935.99,4.32,-0.18,3.1,0.95,1.11,3.55,1.55,30.28,2
K01824.02,12.72,34.49,5935.99,4.32,-0.18,3.1,0.95,1.11,1.68,1.37,30.28,2
K01825.01,13.89,90.18,5302.03,4.56,0.08,4.5,0.91,0.83,13.52,2.13,16.84,1
K01826.01,13.35,46.34,5883.04,4.34,-0.07,2.9,0.98,1.1,134.25,3.22,21.45,1
K01831.02,14.12,72,5219.74,4.53,0.15,2.1,0.9,0.85,4.39,1.17,20.59,2
K01831.04,14.12,72,5219.74,4.53,0.15,2.1,0.9,0.85,13.98,1.61,20.59,2
K01837.01,13.73,77.22,5175.78,4.57,0.1,2.9,0.89,0.81,34.17,2,20.45,2
K01837.02,13.73,77.22,5175.78,4.57,0.1,2.9,0.89,0.81,1.68,0.99,20.45,2
K01839.01,13.24,98.1,5417.96,4.54,0.1,7.1,0.96,0.86,9.59,2.22,14.41,2
K01839.02,13.24,98.1,5417.96,4.54,0.1,7.1,0.96,0.86,80.41,2.24,14.41,2
K01854.01,13.53,59.06,5600.13,4.48,0.02,1.3,0.95,0.92,43.03,2.07,22.02,1
K01856.01,14.08,91.27,5209.82,4.58,-0.02,1.9,0.86,0.79,46.3,2.36,17.67,1
K01860.01,14.03,101.06,5714.01,4.44,0.1,2.6,1.01,1.01,6.32,2.46,11.45,4
K01860.02,14.03,101.06,5714.01,4.44,0.1,2.6,1.01,1.01,12.21,2.38,11.45,4
K01860.03,14.03,101.06,5714.01,4.44,0.1,2.6,1.01,1.01,3.08,1.58,11.45,4
K01860.04,14.03,101.06,5714.01,4.44,0.1,2.6,1.01,1.01,24.84,1.38,11.45,4
K01862.01,13.67,56.25,5592.88,4.48,0.22,1.8,1.04,0.98,56.43,2.31,19.11,1
K01863.01,13.63,72.98,5983.06,4.38,0.17,4.7,1.15,1.14,33.79,2.88,13.38,1
K01864.01,13.4,45.79,5624.25,3.96,0.1,2.1,1.11,1.83,3.22,2.29,10.64,1
K01877.01,13.39,55.74,4874.52,4.6,-0.02,2.8,0.78,0.74,20.16,1.63,33.8,1
K01878.01,12.99,44.29,6183.01,4.24,0.13,6.9,1.23,1.38,40.81,2.9,17.29,1
K01883.01,11.89,31.64,6046.06,4.11,0.03,6.6,1.19,1.58,2.71,1.37,20.3,1
K01886.01,12.24,39.37,6192.59,4.13,0.01,10.5,1.25,1.58,5.99,2.16,17.07,1
K01890.01,11.7,29.41,6122.61,3.97,0.1,7.2,1.36,1.96,4.34,2.06,23.11,1
K01893.01,14.05,58.3,5753.41,4.13,-0.3,2,0.86,1.33,3.55,2.08,18.53,1
K01897.01,13.95,64.57,5882.36,4.27,-0.12,2.2,0.96,1.18,59.77,3.04,15.4,1
K01898.01,13.25,43.07,5730.7,4.26,0,1.6,0.96,1.19,6.5,1.66,23.22,1
K01901.01,13.34,57.71,6002.03,4.35,0.12,4.4,1.13,1.18,85.65,2.6,14.75,1
K01904.01,13.39,57.17,5012.53,4.59,-0.07,2.7,0.8,0.75,12.44,1.23,31.58,1
K01905.01,14.02,78.04,4918.08,4.61,-0.17,1.3,0.75,0.71,7.63,1.19,25.42,3
K01905.02,14.02,78.04,4918.08,4.61,-0.17,1.3,0.75,0.71,16,1.07,25.42,3
K01905.03,14.02,78.04,4918.08,4.61,-0.17,1.3,0.75,0.71,34.21,1.16,25.42,3
K01909.01,12.78,43.24,5866.57,4.43,-0.01,2.4,1.02,1.01,12.76,1.4,25.77,3
K01909.02,12.78,43.24,5866.57,4.43,-0.01,2.4,1.02,1.01,5.47,1.04,25.77,3
K01909.03,12.78,43.24,5866.57,4.43,-0.01,2.4,1.02,1.01,25.1,1.41,25.77,3
K01913.01,13.32,57.87,5457.97,4.51,0.19,2.7,0.99,0.91,5.51,1.31,22.74,1
K01917.01,13.62,51.6,5937.03,4.34,-0.08,3.2,0.99,1.11,35.01,2.42,19.56,1
K01923.01,14.14,94.25,5367.37,4.53,0.16,2,0.96,0.88,7.23,2.04,14.62,1
K01925.01,9.44,13.19,5415.82,4.49,0.09,2.4,0.92,0.9,68.96,0.99,100.27,1
K01928.01,13.61,65.78,5853.34,4.4,0.21,2.9,1.12,1.1,63.04,2.75,15.19,1
K01929.01,12.73,35.94,5638.86,3.95,0.04,2.1,1.1,1.84,9.69,2.3,14.99,2
K01929.02,12.73,35.94,5638.86,3.95,0.04,2.1,1.1,1.84,3.29,1.69,14.99,2
K01930.01,12.12,31.34,5903.93,3.99,-0.03,5.1,1.12,1.78,13.73,2.53,17.24,4
K01930.02,12.12,31.34,5903.93,3.99,-0.03,5.1,1.12,1.78,24.31,2.43,17.24,4
K01930.03,12.12,31.34,5903.93,3.99,-0.03,5.1,1.12,1.78,44.43,2.86,17.24,4
K01930.04,12.12,31.34,5903.93,3.99,-0.03,5.1,1.12,1.78,9.34,1.79,17.24,4
K01938.01,14.03,70.77,5153.21,4.56,-0.23,1.6,0.75,0.75,96.92,2.16,27.24,1
K01951.01,13.57,47.17,6032.39,4.19,-0.24,4.3,0.97,1.31,37.32,2.32,19.55,1
K01955.01,13.15,43.79,6266.97,4.23,0.07,9.5,1.24,1.41,15.17,2.18,16.67,3
K01955.03,13.15,43.79,6266.97,4.23,0.07,9.5,1.24,1.41,1.64,1,16.67,3
K01955.04,13.15,43.79,6266.97,4.23,0.07,9.5,1.24,1.41,26.23,1.91,16.67,3
K01960.01,14.13,59.16,5784.5,4.27,0.16,3,1.06,1.25,8.97,2.13,12.35,2
K01960.02,14.13,59.16,5784.5,4.27,0.16,3,1.06,1.25,23.22,1.82,12.35,2
K01964.01,10.69,20.65,5549.33,4.37,0.03,2.4,0.9,1.02,2.23,0.75,63.73,1
K01979.01,12.99,37.77,5748.07,4.21,0.17,2.7,1.07,1.35,2.71,1.65,25.6,1
K01984.01,13.7,71.66,5999.67,4.37,0.11,4.2,1.12,1.15,22.06,2.32,11.88,1
K01988.01,14.14,87.61,4675.17,4.61,0.08,3,0.77,0.72,0.93,1.4,22.01,1
K01989.01,13.33,59.53,5700.62,4.45,0.07,2.2,0.99,0.98,201.12,2.14,20.49,1
K02001.01,13.12,62.7,5095.25,4.58,0.04,3.1,0.86,0.79,8.28,1.05,26.58,1
K02002.01,13.29,61.91,5999.36,4.37,0.01,4.8,1.07,1.11,14.38,1.77,17.46,1
K02004.01,13.35,49.9,5673.28,4.05,0.27,4.6,1.14,1.66,56.19,3.1,16.25,2
K02004.02,13.35,49.9,5673.28,4.05,0.27,4.6,1.14,1.66,3.19,1.37,16.25,2
K02007.01,13.13,61.19,5838.42,4.44,0.07,2.5,1.06,1.02,15.38,1.47,17.63,2
K02007.02,13.13,61.19,5838.42,4.44,0.07,2.5,1.06,1.02,21.13,1.35,17.63,2
K02009.01,13.82,67.82,5722.85,4.29,-0.22,1.3,0.85,1.09,86.75,2.59,18.83,1
K02010.01,13.2,65.69,6415.19,4.21,-0.04,10,1.23,1.44,25.96,2.81,10.85,1
K02011.01,12.56,43.18,6413.26,4.28,-0.06,15.2,1.19,1.3,7.06,1.46,19.13,2
K02011.02,12.56,43.18,6413.26,4.28,-0.06,15.2,1.19,1.3,17.27,1.17,19.13,2
K02017.01,13.09,70.54,5636.19,4.52,0.01,3.9,0.98,0.89,2.3,1.17,18.9,1
K02029.01,12.96,64.5,5148.98,4.6,-0.17,3,0.81,0.75,16.33,1.25,27.49,4
K02029.02,12.96,64.5,5148.98,4.6,-0.17,3,0.81,0.75,10.06,0.88,27.49,4
K02029.03,12.96,64.5,5148.98,4.6,-0.17,3,0.81,0.75,6.89,0.66,27.49,4
K02029.04,12.96,64.5,5148.98,4.6,-0.17,3,0.81,0.75,4.79,0.6,27.49,4
K02035.01,13.01,82.32,5478.82,4.53,0.05,6,0.95,0.87,1.93,2.12,17.18,1
K02046.01,13.15,43.39,5585.11,4.06,0.21,2.7,1.08,1.61,23.9,2.7,15.25,1
K02047.01,13.98,64.31,6090.72,4.28,-0.07,5.3,1.06,1.24,6.22,1.64,14.96,1
K02049.01,13.93,60.25,5993.21,4.21,0.07,4.1,1.13,1.38,1.57,1.7,11.76,1
K02053.01,12.99,49.01,6139.1,4.19,0.02,6.8,1.19,1.45,13.12,2.14,15.19,2
K02053.02,12.99,49.01,6139.1,4.19,0.02,6.8,1.19,1.45,4.61,1.7,15.19,2
K02071.01,13.75,58.97,5247.88,4.54,0.14,1.7,0.91,0.85,3.86,1.02,24.92,1
K02072.01,13.38,45.38,5849.56,4.14,-0.15,1.6,0.96,1.38,1.54,1.32,17.36,1
K02079.01,12.95,38.13,5463.02,4.47,0.37,1.6,1.04,0.98,0.69,0.69,28.56,1
K02082.01,14.14,64.02,6000.67,4.24,0.3,3.9,1.25,1.4,31.59,2.76,11.16,1
K02086.01,13.96,61.22,5836.58,4.09,-0.07,3,1.01,1.49,7.13,2.04,11.24,3
K02086.02,13.96,61.22,5836.58,4.09,-0.07,3,1.01,1.49,8.92,2.18,11.24,3
K02086.03,13.96,61.22,5836.58,4.09,-0.07,3,1.01,1.49,11.9,1.82,11.24,3
K02087.01,11.86,34.44,5926.97,4.45,-0.02,3.6,1.05,1.01,23.13,1.3,31.3,1
K02105.01,13.86,63.89,5883.82,4.41,-0.08,2.6,0.98,1.02,6.42,1.33,17.27,1
K02110.01,12.19,34.71,6377.68,4.23,0.18,16.4,1.34,1.47,5.04,1.31,19.95,1
K02119.01,14.1,95.01,5061.49,4.57,0.15,3.6,0.88,0.8,0.57,1.28,17.05,1
K02120.01,13.71,86.01,4963.43,4.61,-0.12,2.7,0.78,0.73,8.77,1.15,21.59,1
K02135.01,13.57,55.16,6123.06,4.15,0.01,7.6,1.2,1.52,55.19,2.89,11.71,3
K02135.02,13.57,55.16,6123.06,4.15,0.01,7.6,1.2,1.52,20.19,1.61,11.71,3
K02135.03,13.57,55.16,6123.06,4.15,0.01,7.6,1.2,1.52,8.49,1.67,11.71,3
K02137.01,13.75,64.8,5294.14,4.51,-0.14,1.4,0.8,0.82,14.97,1.34,26.05,1
K02143.01,14.1,77.11,5378.98,4.53,0.18,2.3,0.97,0.88,4.79,1.08,17.13,1
K02153.01,13.66,55.08,6098.11,4.21,-0.06,5.8,1.09,1.35,59.98,2.28,14.76,2
K02153.02,13.66,55.08,6098.11,4.21,-0.06,5.8,1.09,1.35,25.75,1.66,14.76,2
K02158.01,13.05,39.59,5373.46,4.43,-0.01,1.8,0.85,0.92,4.56,0.84,35.29,2
K02158.02,13.05,39.59,5373.46,4.43,-0.01,1.8,0.85,0.92,6.68,0.64,35.29,2
K02162.01,14.03,52.52,5714.29,4.41,-0.41,1.4,0.8,0.92,108.59,1.73,29.8,2
K02162.02,14.03,52.52,5714.29,4.41,-0.41,1.4,0.8,0.92,199.66,1.68,29.8,2
K02169.01,12.4,34.51,5377.63,4.53,0.15,0.3,0.95,0.88,5.45,0.87,41.04,4
K02169.02,12.4,34.51,5377.63,4.53,0.15,0.3,0.95,0.88,3.27,0.66,41.04,4
K02169.03,12.4,34.51,5377.63,4.53,0.15,0.3,0.95,0.88,4.27,0.65,41.04,4
K02169.04,12.4,34.51,5377.63,4.53,0.15,0.3,0.95,0.88,2.19,0.4,41.04,4
K02173.01,12.88,57.21,4748.48,4.61,0.04,3.2,0.78,0.72,37.82,1.16,33.09,2
K02173.02,12.88,57.21,4748.48,4.61,0.04,3.2,0.78,0.72,53.58,1.37,33.09,2
K02194.01,13.87,61.16,5745.05,4.16,-0.22,2,0.88,1.29,34.76,2.36,15.12,3
K02194.02,13.87,61.16,5745.05,4.16,-0.22,2,0.88,1.29,67.97,2.16,15.12,3
K02194.03,13.87,61.16,5745.05,4.16,-0.22,2,0.88,1.29,445.23,2.01,15.12,3
K02202.01,14.11,97.33,5167.47,4.55,0.29,2.5,0.94,0.85,0.81,1.12,13.89,1
K02208.01,12.59,31.6,5838.08,4.33,0.08,3.3,1.04,1.15,2.34,0.88,27.24,1
K02219.01,14.1,80.78,4938.28,4.59,0.1,1.7,0.84,0.77,3.76,1.22,21.41,1
K02246.01,14.15,65.91,5679.93,4.41,-0.21,0.8,0.85,0.95,11.9,1.25,21.19,1
K02260.01,12.17,26.23,6197.52,4.24,0,7.9,1.16,1.35,6.12,1.07,26.77,1
K02273.01,12.72,39.06,6026.07,4.33,0.2,4.5,1.18,1.23,6.11,0.98,20.39,1
K02278.01,13.78,58.94,5849.94,4.1,-0.14,2.6,0.98,1.47,14.17,2.36,12.33,2
K02278.02,13.78,58.94,5849.94,4.1,-0.14,2.6,0.98,1.47,4.92,1.31,12.33,2
K02279.01,13.86,67.25,5925.1,4.29,0.03,2.6,1.05,1.21,27.01,2.08,12.6,2
K02279.02,13.86,67.25,5925.1,4.29,0.03,2.6,1.05,1.21,12.51,1.53,12.6,2
K02289.01,13.36,53.96,6056.56,4.26,0.06,4.9,1.13,1.31,62.78,2.43,15.95,2
K02289.02,13.36,53.96,6056.56,4.26,0.06,4.9,1.13,1.31,20.1,1.66,15.95,2
K02300.01,14.08,85.11,5105.59,4.58,-0.15,1,0.79,0.75,2.69,1.22,21.35,1
K02319.01,13.36,41.34,6097.21,4.27,-0.04,4.7,1.08,1.25,21.1,1.76,21.12,1
K02331.01,13.47,53.56,5868.31,4.16,0.08,3.6,1.08,1.42,2.83,1.54,13.05,1
K02333.01,13.65,60.63,6034.19,4.21,-0.18,3.7,1,1.29,3.93,1.26,15.54,2
K02333.02,13.65,60.63,6034.19,4.21,-0.18,3.7,1,1.29,7.63,1.46,15.54,2
K02342.01,13.04,38.95,5867.69,4.16,-0.4,2.3,0.85,1.27,15.04,1.3,26.19,1
K02352.01,10.42,15.89,6330.25,4.16,-0.18,7.2,1.15,1.47,13.39,1.01,45.37,3
K02352.02,10.42,15.89,6330.25,4.16,-0.18,7.2,1.15,1.47,5.63,0.93,45.37,3
K02352.03,10.42,15.89,6330.25,4.16,-0.18,7.2,1.15,1.47,8.26,0.94,45.37,3
K02365.01,13.85,54.13,5919.18,4.21,0.17,3.7,1.17,1.4,35.97,2.32,12.63,2
K02365.02,13.85,54.13,5919.18,4.21,0.17,3.7,1.17,1.4,110.97,1.67,12.63,2
K02366.01,12.48,30.58,6149.24,4.27,-0.02,6.6,1.12,1.27,25.37,1.36,28.09,1
K02367.01,12.62,35.3,6057.91,4.19,0.13,6.3,1.22,1.47,6.89,1.42,17.54,1
K02372.01,13.39,50.95,5944.51,4.11,-0.1,3.9,1.03,1.48,5.35,1.39,13.87,1
K02389.01,13.58,47,5834.67,4.13,-0.08,2.4,0.99,1.42,22.92,1.8,14.8,1
K02399.01,14.1,80.01,5048.02,4.58,-0.09,1.5,0.8,0.76,1.92,0.78,22.68,1
K02403.01,12.87,51.41,6114.94,4.35,0.12,5.3,1.17,1.2,13.32,1.26,16.24,1
K02408.01,14.18,63.97,5501.92,4.43,-0.08,1.5,0.86,0.93,94.29,2.24,22.66,1
K02414.01,13.58,47.95,5541.85,3.94,-0.32,1.6,0.9,1.68,22.6,2.07,16.09,2
K02414.02,13.58,47.95,5541.85,3.94,-0.32,1.6,0.9,1.68,45.35,2.22,16.09,2
K02426.01,13.89,51.58,5358.69,4.43,0.07,1.1,0.87,0.94,4.16,0.79,26.08,1
K02443.01,13.99,54.85,5827.29,4.24,-0.31,1.3,0.85,1.16,6.79,1.18,20.36,2
K02443.02,13.99,54.85,5827.29,4.24,-0.31,1.3,0.85,1.16,11.84,1.16,20.36,2
K02462.01,11.82,31.02,5998.66,4.06,0.07,5.7,1.23,1.7,12.15,1.54,18.07,1
K02484.01,12.46,31.5,5714.18,4.03,-0.35,1.8,0.88,1.51,68.89,1.86,31.61,1
K02488.01,13.54,48.71,6004.4,4.15,-0.03,5,1.08,1.45,12.41,1.59,13.55,1
K02492.01,13.84,59.48,5783.47,4.27,-0.31,1.2,0.84,1.11,0.98,1.01,21.31,1
K02498.01,13.94,56.37,5188.91,4.52,-0.11,1.8,0.79,0.81,6.74,0.82,31.1,2
K02498.02,13.94,56.37,5188.91,4.52,-0.11,1.8,0.79,0.81,13.06,0.85,31.1,2
K02503.01,14.15,63.78,4872.31,4.57,0.15,2.1,0.82,0.78,14.82,1.04,28.12,1
K02522.01,13.71,78.09,4906.33,4.59,0.19,2.5,0.85,0.78,5.6,1.16,21.68,1
K02534.01,13.93,85.32,6098.17,4.33,0,4.4,1.1,1.18,3.03,1.36,10.47,2
K02534.02,13.93,85.32,6098.17,4.33,0,4.4,1.1,1.18,5.42,1.16,10.47,2
K02545.01,11.75,29.35,6184.5,3.92,0.14,6.8,1.51,2.22,6.98,1.36,15.67,1
K02547.01,14.17,85.44,5926.74,4.28,-0.15,2.2,0.96,1.17,8.94,1.75,12.52,1
K02555.01,12.88,43.17,6142.63,4.36,-0.09,6.2,1.08,1.13,12.57,1.14,21.34,1
K02556.01,14.05,64,5488.35,4.48,-0.18,1.3,0.83,0.86,40.84,1.49,24.01,1
K02559.01,13.8,52.49,5860.3,4.34,0.1,2.7,1.06,1.14,9.31,1.2,17.41,1
K02561.01,13.66,56.08,6013.51,4.18,0.01,4.2,1.11,1.42,3.24,1.27,12.39,1
K02581.01,13.46,63.79,5428.07,4.52,0.24,2.1,1,0.92,12.74,0.94,19.28,1
K02582.01,13.63,60.97,5839.89,4.24,0.27,3.5,1.17,1.36,40.03,2.23,10.59,1
K02583.01,12.62,30.76,5605.35,4.45,0.08,0.4,0.97,0.97,3.03,0.67,37.8,1
K02585.01,13.46,41.07,5956.48,4.24,-0.37,1.8,0.88,1.18,5.34,1,28.73,3
K02585.02,13.46,41.07,5956.48,4.24,-0.37,1.8,0.88,1.18,10.42,1.1,28.73,3
K02585.03,13.46,41.07,5956.48,4.24,-0.37,1.8,0.88,1.18,7.88,0.89,28.73,3
K02593.01,11.71,30.4,6174.26,4.19,0.16,7.4,1.27,1.5,14.8,1.22,24.26,1
K02595.01,13.22,47.7,6320.83,4.16,0.02,14.4,1.27,1.56,9.18,1.47,16,2
K02595.02,13.22,47.7,6320.83,4.16,0.02,14.4,1.27,1.56,14.61,1.36,16,2
K02603.01,12.64,35.87,6271.42,4.04,-0.08,9.7,1.28,1.77,73.71,2.08,16.39,1
K02608.01,13.32,71.14,6431.88,4.33,0.01,18.1,1.24,1.25,2.76,1.06,10.98,1
K02612.01,11.83,21.48,5544.36,4.42,0.3,2.4,1.02,1.04,4.61,0.62,42.38,2
K02612.02,11.83,21.48,5544.36,4.42,0.3,2.4,1.02,1.04,7.57,0.61,42.38,2
K02632.01,11.39,27.41,6270.08,3.88,-0.03,10.3,1.37,2.24,7.13,1.52,19.29,1
K02635.01,12.82,37.27,6021.42,3.95,-0.17,7,1.12,1.86,22.24,1.5,15.57,1
K02636.01,12.32,33.34,5842.93,4.45,0.04,3,1.04,1.01,3.88,0.66,31.62,1
K02641.01,13.85,52.55,5799.71,4.06,-0.02,2.9,1.04,1.57,3.56,1.31,11.59,1
K02668.01,14.16,108.88,5469.28,4.49,-0.07,1.1,0.87,0.88,0.68,1.41,13.78,1
K02672.01,11.92,45.45,5580.71,4.51,0.13,3.6,1.01,0.93,88.51,5.31,28.13,2
K02672.02,11.92,45.45,5580.71,4.51,0.13,3.6,1.01,0.93,42.99,3.06,28.13,2
K02674.02,13.35,48.96,5758.09,4,0.08,1.8,1.11,1.74,11.17,1.49,12.79,2
K02674.03,13.35,48.96,5758.09,4,0.08,1.8,1.11,1.74,2.54,1.48,12.79,2
K02675.01,12.43,58.5,5670.92,4.51,0.07,7.7,1.01,0.93,5.45,2.14,21.61,2
K02675.02,12.43,58.5,5670.92,4.51,0.07,7.7,1.01,0.93,1.12,1,21.61,2
K02678.01,11.8,51.12,5293.47,4.57,0.06,6.8,0.91,0.82,3.83,1.75,29.58,1
K02686.01,13.86,85.63,4692.35,4.61,-0.08,2.6,0.73,0.69,211.03,3.88,24.43,1
K02687.01,10.16,21.91,5750.1,4.49,0.03,2.3,1.01,0.95,1.72,0.74,55.09,2
K02687.02,10.16,21.91,5750.1,4.49,0.03,2.3,1.01,0.95,8.17,0.98,55.09,2
K02706.01,10.27,37.02,6328.78,4.01,0.08,10.8,1.44,1.96,3.1,1.85,16.55,1
K02714.01,13.31,47.31,6064.8,4.02,-0.01,5.8,1.17,1.75,14.38,2.29,11.64,3
K02714.02,13.31,47.31,6064.8,4.02,-0.01,5.8,1.17,1.75,47.32,3.15,11.64,3
K02714.03,13.31,47.31,6064.8,4.02,-0.01,5.8,1.17,1.75,184.26,3.02,11.64,3
K02717.01,12.41,26.74,6062.48,4.28,-0.02,4.6,1.08,1.24,0.93,1.34,31.88,1
K02720.01,10.34,17.64,5929.33,4.07,-0.15,2.6,1.02,1.53,6.57,1.18,34,1
K02722.01,13.27,53.7,6120.31,4.37,-0.08,6.3,1.07,1.12,6.12,1.47,17.97,5
K02722.02,13.27,53.7,6120.31,4.37,-0.08,6.3,1.07,1.12,11.24,1.46,17.97,5
K02722.03,13.27,53.7,6120.31,4.37,-0.08,6.3,1.07,1.12,4.03,1.17,17.97,5
K02722.04,13.27,53.7,6120.31,4.37,-0.08,6.3,1.07,1.12,8.92,1.16,17.97,5
K02722.05,13.27,53.7,6120.31,4.37,-0.08,6.3,1.07,1.12,16.53,1.11,17.97,5
K02729.01,13.91,68.7,5741.64,4.32,-0.27,1.5,0.84,1.05,14.89,1.79,18.93,1
K02730.01,13.84,48.13,5621.29,4.16,-0.04,2,0.92,1.33,4.52,1.37,16.17,1
K02732.01,12.8,34.62,6094.98,4.01,0.07,4.9,1.32,1.87,7.03,1.84,15.19,4
K02732.02,12.8,34.62,6094.98,4.01,0.07,4.9,1.32,1.87,13.61,1.83,15.19,4
K02732.03,12.8,34.62,6094.98,4.01,0.07,4.9,1.32,1.87,54.28,2.4,15.19,4
K02732.04,12.8,34.62,6094.98,4.01,0.07,4.9,1.32,1.87,24.56,1.45,15.19,4
K02743.01,13.76,72.26,5588.39,4.46,-0.03,1,0.91,0.93,11.87,1.4,19.39,1
K02753.01,13.62,47.86,5829.64,4.25,0.19,2.3,1.12,1.31,0.94,1.11,14.06,1
K02754.01,12.3,30.76,5877.8,4.22,-0.11,3.2,0.97,1.26,1.34,0.97,35.74,1
K02755.01,12.15,26.06,5746.35,4.4,-0.17,2.2,0.89,0.98,8.48,0.82,48.54,1
K02785.01,14.08,62.01,5817.4,4.28,-0.02,2.4,0.98,1.18,4.77,1.89,15.64,1
K02792.01,11.13,20.99,5963.55,4.23,0.17,4.2,1.18,1.38,2.13,0.7,36.36,1
K02801.01,10.79,18.28,6046.63,4.15,0.01,3.6,1.15,1.48,6.99,0.86,35.16,1
K02803.01,12.26,29.49,5576.55,4.44,0.15,2.7,0.98,0.99,2.38,0.57,36.45,1
K02805.01,13.29,36.44,5872.04,4.18,-0.24,1.7,0.91,1.28,1.88,0.91,27.62,1
K02815.01,13.53,44.24,5878.4,4.27,-0.08,1.9,0.98,1.2,1.55,0.91,21.32,1
K02829.01,12.82,35.74,5879.5,4.12,-0.02,3.4,1.04,1.48,10.61,1.84,19.18,1
K02832.01,13.93,76.52,5010.56,4.57,0.05,1.5,0.83,0.78,3.58,0.86,22.45,1
K02833.01,12.6,33.82,6192.6,4.26,-0.21,5,1.03,1.24,1.79,0.86,29.65,1
K02838.01,13.42,42.93,5703.5,4.03,0.13,1.8,1.1,1.67,7.7,1.43,14.59,2
K02838.02,13.42,42.93,5703.5,4.03,0.13,1.8,1.1,1.67,4.77,1.19,14.59,2
K02848.01,12.46,34.59,5703.2,4.23,0.3,2.8,1.11,1.34,13.79,1.19,19.46,1
K02857.01,13.7,58.68,6170.84,4.18,0.19,6.3,1.3,1.53,20.26,2.13,10.25,2
K02857.02,13.7,58.68,6170.84,4.18,0.19,6.3,1.3,1.53,7.44,1.45,10.25,2
K02906.01,13.72,57.52,6094.77,4.05,-0.26,6,1.03,1.59,13.91,1.54,13.35,2
K02906.02,13.72,57.52,6094.77,4.05,-0.26,6,1.03,1.59,145.89,2.16,13.35,2
K02913.01,12.86,35.78,5750.25,4.07,0.3,2.2,1.24,1.7,2.89,1.09,19.39,1
K02915.01,13.35,49.55,5614.68,4.48,0,0.8,0.95,0.92,5.06,0.8,25.18,1
K02949.01,13.31,38.62,5924.09,4.19,0.06,2.8,1.09,1.39,10.17,1.07,18.24,2
K02949.02,13.31,38.62,5924.09,4.19,0.06,2.8,1.09,1.39,3.75,0.88,18.24,2
K02951.01,13.35,67.05,5654.5,4.16,-0.17,2.3,0.88,1.27,2.44,1.08,21.08,1
K02956.01,11.8,27.56,6410.74,3.97,-0.03,9.9,1.43,2.05,3.94,1.01,13.42,1
K02961.01,12.58,34.62,6068.77,4.32,0.1,5.2,1.14,1.22,3.78,0.73,24.2,1
K02968.01,11.91,26.62,6204.5,3.86,-0.13,7.4,1.28,2.21,10.16,1.38,21.6,1
K02970.01,12.86,35.56,6129.7,4.35,-0.1,5.1,1.06,1.14,4.82,0.74,27.15,1
K02977.01,13.71,50.04,5971.74,4.21,-0.07,3.3,1.03,1.32,2.79,1.03,16.54,2
K02977.02,13.71,50.04,5971.74,4.21,-0.07,3.3,1.03,1.32,4.14,1.13,16.54,2
K02984.01,13.07,43.76,6104.58,4.08,0.06,6.3,1.28,1.7,11.46,1.45,12.57,1
K03008.01,12,25.08,6020.54,4,-0.09,5.4,1.12,1.75,3,1.19,26.03,1
K03015.01,13.22,37.28,5763.42,4.06,-0.05,2.4,1.01,1.55,3.61,1.06,17.76,1
K03017.01,13.31,48.5,5546.08,4.45,-0.18,0.7,0.84,0.9,2.46,0.61,29.79,1
K03039.01,13.91,50.89,5693.85,3.99,-0.3,2.8,0.91,1.59,20.35,1.59,14.55,1
K03052.01,13.57,66.86,5581.73,4.3,-0.06,3.4,0.87,1.09,10.13,1.07,24.41,2
K03052.02,13.57,66.86,5581.73,4.3,-0.06,3.4,0.87,1.09,15.61,1.05,24.41,2
K03060.01,12.79,35.38,6201.74,4.06,-0.07,6.2,1.23,1.71,6.91,1.06,16.06,1
K03075.01,12.99,42.37,5504.2,4.48,-0.42,0.1,0.76,0.82,4.77,0.68,46.59,1
K03093.01,13.62,61.97,5886.06,4.18,0.04,0.9,1.06,1.37,29.61,1.56,17.63,1
K03096.01,13.57,46.17,5479.9,3.96,-0.08,2.1,0.97,1.71,14.45,1.72,12.12,1
K03097.01,11.97,28.58,5992.07,4.06,-0.03,5.2,1.11,1.63,11.92,1.18,21.96,3
K03097.02,11.97,28.58,5992.07,4.06,-0.03,5.2,1.11,1.63,6.8,0.94,21.96,3
K03097.03,11.97,28.58,5992.07,4.06,-0.03,5.2,1.11,1.63,8.7,0.89,21.96,3
K03111.01,12.86,39.75,5918.78,4.36,-0.09,2.6,0.99,1.08,10.77,0.89,26.03,2
K03111.02,12.86,39.75,5918.78,4.36,-0.09,2.6,0.99,1.08,4.33,0.68,26.03,2
K03117.01,13.16,48.02,5561.03,4.48,0.08,1.8,0.96,0.93,6.07,0.82,28.15,1
K03125.01,12.94,41.25,6226.39,4.18,-0.16,9.6,1.11,1.42,4.45,1,20.17,1
K03165.01,10.34,31.03,6279.09,3.98,-0.19,7.9,1.17,1.84,4.12,1.08,22.6,1
K03168.01,10.46,18.99,5804.64,4.03,-0.16,2.7,0.99,1.6,56.35,1.16,40.64,1
K03196.01,11.53,18.9,6109.2,4.27,-0.03,3.7,1.1,1.27,4.96,0.59,42.39,2
K03196.02,11.53,18.9,6109.2,4.27,-0.03,3.7,1.1,1.27,6.88,0.74,42.39,2
K03203.01,11.82,41.47,6556.34,4.08,-0.19,16.3,1.3,1.72,96.82,2.39,15.31,1
K03220.01,12.15,46.12,6380.3,4.11,0.12,12.8,1.38,1.7,81.42,4.6,13.81,1
K03224.01,12.19,38.23,5333.14,4.55,0.03,2.6,0.9,0.84,3.44,0.6,39.15,1
K03232.01,12.25,48.38,5715.53,4.48,0.03,3.8,1,0.95,6.06,1.2,24.98,1
K03236.01,12.31,31.49,6283.67,4.19,0.04,13.4,1.25,1.48,7.13,0.89,22.16,1
K03237.01,12.32,53.6,5803.21,4.46,0.17,4.9,1.09,1.01,33.42,2.08,20.97,1
K03245.01,12.4,37.38,6083.47,4.19,-0.12,3.6,1.05,1.36,10.6,1.09,24.11,1
K03246.01,12.41,46.31,4744.9,4.61,0.07,3.8,0.79,0.73,0.69,0.78,40.56,1
K03248.01,12.42,24.93,5730.72,4.31,-0.04,1.6,0.94,1.12,6.91,0.67,40.15,1
K03287.01,14.06,66.43,5849.46,4.2,-0.14,3,0.94,1.28,51.11,2.54,12.59,1
K03288.01,14.19,113.44,5365.65,4.55,0.01,2.3,0.9,0.83,47.99,2.49,13.3,1
K03310.01,13.55,83.81,5422.41,4.51,0.18,0.3,0.97,0.91,20.55,1.25,15.67,1
K03315.01,13.93,58.42,5730.35,4.38,-0.4,0.2,0.8,0.96,31.18,1.43,28.64,1
K03346.01,13.36,39.09,5902.85,4.29,-0.04,2.7,1,1.18,14.43,1.31,23.15,1
K03363.01,13.79,60.18,5720.76,4.24,-0.07,1,0.92,1.2,14.53,2.23,15.02,1
K03371.01,13.75,86.14,5519.7,4.33,0.01,1.9,0.88,1.06,58.13,1.62,17.26,2
K03371.02,13.75,86.14,5519.7,4.33,0.01,1.9,0.88,1.06,12.25,1.28,17.26,2
K03384.01,13.2,42.11,5980.19,4.27,0.03,3.9,1.08,1.25,10.55,1.32,17.84,2
K03384.02,13.2,42.11,5980.19,4.27,0.03,3.9,1.08,1.25,19.92,1.64,17.84,2
K03436.01,13.51,81.21,5001.57,4.57,0.16,3.4,0.86,0.8,44.2,1.26,20.89,1
K03438.01,13.71,55.8,6016.97,4.31,-0.18,3.7,0.98,1.15,14.56,1.33,17.46,1
K03451.01,14.06,63.13,6002.86,4.37,0.02,3.1,1.07,1.12,10.91,1.55,15.62,1
K03465.01,13.14,62.29,5266.29,4.55,0.02,2.8,0.88,0.82,16.05,0.79,25,1
K03663.01,12.62,45.88,5678.39,4.45,-0.05,2,0.93,0.95,282.53,9.52,27.28,1
K03678.01,12.89,48.55,5451.32,4.5,0.13,1.5,0.96,0.91,160.88,7.96,26.64,1
K03681.01,11.69,31.25,6189.98,4.31,0.1,8.1,1.19,1.28,217.83,12.35,25.39,2
K03681.02,11.69,31.25,6189.98,4.31,0.1,8.1,1.19,1.28,10.51,1.08,25.39,2
K03683.01,12.04,28.6,6327.13,4.14,-0.05,10.7,1.25,1.57,214.31,10.68,26.77,1
K03689.01,14.01,59.98,5988.68,4.21,0,4,1.08,1.35,5.24,13.46,11.72,1
K03823.01,13.92,80.62,5610.28,4.51,0.07,1.5,0.99,0.91,202.12,5.78,16.15,1
K03835.01,12.86,79.83,4884.74,4.61,-0.03,4.9,0.79,0.73,47.15,2.43,22.69,1
K03880.01,10.76,40.41,6271.81,4.34,0.03,14.3,1.18,1.21,1.8,1.07,22.48,1
K03892.01,12.74,32.93,5601.69,4.42,0.22,2.4,1.02,1.03,2.42,0.94,27.67,1
K03925.01,14.03,85.97,5317.15,4.55,0.03,2.6,0.9,0.83,9.21,3.13,17.71,3
K03925.02,14.03,85.97,5317.15,4.55,0.03,2.6,0.9,0.83,2.59,1.54,17.71,3
K03925.03,14.03,85.97,5317.15,4.55,0.03,2.6,0.9,0.83,5.32,1.53,17.71,3
K03943.01,12.63,39.55,6165.74,4.14,-0.09,7.8,1.15,1.5,38.58,2.09,19.12,1
K03946.01,13.21,43.15,6331.66,4.01,-0.23,7.1,1.15,1.76,308.55,4.01,16.27,1
K04004.01,12.7,71.1,5721.34,4.5,-0.08,6.9,0.96,0.91,4.94,1.06,19.25,1
K04024.01,13.8,87.82,5238.38,4.51,-0.08,3.8,0.81,0.83,8.41,1.17,19.2,1
K04032.01,12.64,37.23,5577.66,4.26,0.06,1.1,0.93,1.18,3.95,0.94,26.41,4
K04032.02,12.64,37.23,5577.66,4.26,0.06,1.1,0.93,1.18,2.89,0.82,26.41,4
K04032.03,12.64,37.23,5577.66,4.26,0.06,1.1,0.93,1.18,5.99,1.03,26.41,4
K04032.04,12.64,37.23,5577.66,4.26,0.06,1.1,0.93,1.18,5.1,0.94,26.41,4
K04036.01,14.06,82.52,4798.41,4.61,-0.03,2.9,0.77,0.72,168.81,1.73,23.41,1
K04053.01,12.8,59.23,5963.91,4.44,-0.16,4.4,0.99,1,1.42,0.8,18.29,1
K04067.01,14.16,69.36,5969.02,4.37,0.06,3.8,1.08,1.13,9.69,2.93,13.11,1
K04072.01,13.45,42.1,5841.38,4.28,0.09,2.7,1.05,1.23,0.69,0.99,19.7,1
K04129.01,13.51,64.53,5044.92,4.57,0.11,1.7,0.86,0.8,2.31,0.63,25.62,1
K04146.01,13.63,73.06,4947.39,4.59,0.18,3.7,0.86,0.78,3.5,0.72,22.47,1
K04156.01,13.81,53.39,5818.5,4.09,0.23,3.4,1.23,1.64,4.85,1.35,10.4,1
K04157.01,12.69,45.26,6248.13,4.3,-0.02,10.2,1.15,1.25,3.82,0.87,18.92,1
K04160.01,13.42,75.72,5699.28,4.47,0.19,3.5,1.06,0.99,3.03,0.91,14.93,1
K04188.01,13.13,54.66,5948.7,4.43,0.09,4.2,1.1,1.06,6.96,0.91,18.87,1
K04204.01,13.97,56.5,5853.47,4.26,0.11,3.3,1.07,1.27,20.93,1.44,12.91,1
K04230.01,13.95,57.24,5822.09,4.04,-0.38,1.8,0.89,1.49,5.5,1.42,14.38,1
K04251.01,13.79,71.28,5520.48,4.47,0.02,1.8,0.92,0.92,6.24,1.44,19.6,1
K04288.01,12.4,29.76,5934.06,4.19,0.06,3.7,1.1,1.39,6.28,0.86,22.65,2
K04288.02,12.4,29.76,5934.06,4.19,0.06,3.7,1.1,1.39,9.09,0.85,22.65,2
K04292.01,12.9,30.94,5537.08,4.34,-0.01,1.9,0.88,1.05,9.33,0.68,35.14,1
K04296.01,13.03,42.11,5757.32,4.39,-0.47,0.9,0.79,0.94,2.49,0.67,43.23,1
K04301.01,13.1,35.96,6130.47,4.31,-0.23,5,1,1.16,15.6,1.07,25.83,1
K04302.01,13.59,44.49,6080.33,4.1,-0.15,5.5,1.06,1.51,5.53,1.1,16.75,1
K04312.01,13.86,51.66,5672.41,4.06,-0.24,1.2,0.89,1.46,7.85,1.15,17.28,1
K04318.01,12.58,58.26,6485.49,4.29,-0.06,18.1,1.23,1.3,14.82,1.32,13.3,1
K04329.01,12.02,28.84,6194.11,3.98,0.06,7.9,1.39,1.98,17.8,1.38,25.4,1
K04335.01,14.11,72.66,5771.43,4.33,-0.31,0.3,0.83,1.03,7.62,1.05,16.93,1
K04343.01,13.69,51.73,5897.78,4.43,-0.4,3.5,0.87,0.92,27.21,0.91,12.44,1
K04374.01,14.11,82.28,5378.36,4.47,0,1.3,0.87,0.89,3.7,1.04,17.18,1
K04382.01,14.14,64.94,6208.85,4.16,-0.14,10,1.11,1.44,2.95,1.12,12.52,2
K04382.02,14.14,64.94,6208.85,4.16,-0.14,10,1.11,1.44,3.98,0.97,12.52,2
K04383.01,13.87,77,5740.81,4.49,0.02,2.7,1.01,0.95,4.34,0.84,15.89,1
K04399.01,11.96,39.47,5527.83,4.54,-0.08,1.8,0.91,0.85,42.1,1.21,37.35,1
K04400.01,13.76,69.16,5753.22,4.36,-0.01,2.1,0.96,1.07,2.21,0.87,14.96,1
K04407.01,11.18,31.99,6394.96,4.15,-0.19,7.5,1.18,1.52,1.34,0.67,24.09,1
K04409.01,12.52,37.56,5893.95,4.3,0.19,3.8,1.12,1.23,14.27,0.99,19.93,1
K04411.01,13.35,49.6,6044.76,4.34,-0.19,4.2,0.98,1.1,11.18,1.04,20.39,1
K04421.01,12.79,30.23,5995.24,4.2,0.03,5.2,1.11,1.39,4.73,0.73,22.48,1
K04443.01,13.8,57.44,6342.82,4.13,-0.11,9.6,1.23,1.59,5.68,1.17,12.21,1
K04452.01,13.82,56.77,5749.94,4.03,-0.31,1.8,0.91,1.52,12.86,1.49,13.31,1
K04457.01,13.81,66.86,6053.21,4.23,-0.22,7.5,0.98,1.26,79.33,1.75,11.61,1
K04482.01,12.64,36.76,6243.38,4.3,-0.07,6.5,1.12,1.23,5.38,0.74,21.7,1
K04505.01,13.62,53.81,6078.09,4.22,-0.13,5.7,1.03,1.3,18.01,1.18,16.55,1
K04557.01,13.67,50.93,5914.13,4.06,-0.03,3.8,1.08,1.6,5.76,1.32,11.65,1
K04582.01,11.76,18.98,5652.48,4.42,-0.2,2.1,0.85,0.94,4.22,0.35,70.86,1
K04601.01,13.76,69.41,6192.92,4.24,0.18,8,1.26,1.4,7.94,1.31,10.38,1
K04603.01,13.63,61.44,6258.67,4.19,0.16,8.1,1.3,1.51,15.95,1.57,11.86,1
K04613.01,13.88,65.18,5443.89,4.53,-0.15,0.8,0.85,0.83,1.96,0.7,23.77,1
K04614.01,13.78,65.57,6061.54,4.21,0.06,5.7,1.15,1.39,6.45,1.22,10.3,1
K04617.01,13.63,47.65,5905.76,4.13,-0.14,2,0.99,1.42,27.48,1.37,16.87,1
K04637.01,10.44,21.52,6296.45,3.96,-0.18,5.3,1.2,1.89,4.38,0.75,29.56,1
K04651.01,13.82,89.08,5707.27,4.47,0.02,2.7,0.98,0.95,1.19,0.7,14.56,1
K04659.01,13.66,66.86,5605.4,4.47,-0.05,1.3,0.91,0.92,41.87,1.16,19.62,1
K04663.01,12.71,38.02,5551.32,3.92,0.28,3.6,1.22,2.01,5.66,1.08,12.21,1
K04674.01,13.59,55.42,5701.22,4.29,0.17,1.4,1.03,1.2,4.84,0.92,15.23,1
K04686.01,12.33,36.75,5709.72,3.95,0.32,3.8,1.25,1.94,11.83,1.3,12.81,1
K04693.01,13.34,38.37,5669.42,4.04,-0.28,1.4,0.88,1.47,23.62,1.11,26.25,1
K04699.01,12.89,36.48,6115.32,4.3,0.03,5,1.12,1.24,3.08,0.76,21.9,1
K04716.01,12.32,28.79,6028.26,4.19,0.04,4.7,1.13,1.41,5.89,0.78,23.06,1
K04725.01,13.37,66.52,4829.62,4.59,-0.05,2.8,0.76,0.73,7.28,0.75,29.43,1
K04765.01,13.38,53.8,6183.82,4.25,0.08,6.8,1.2,1.35,10.81,1.3,14.77,1
K04771.01,13.96,67.08,6273.49,4.19,-0.11,10.7,1.16,1.43,142.71,2.1,11.75,1
K04774.01,13.88,74.18,5220.79,4.53,-0.04,1.5,0.84,0.82,51.57,1.21,22.02,1
K04833.01,13.6,53.02,5750.77,4.07,0,2.3,1.03,1.54,4.32,1.24,12.88,1
K04850.01,14.15,63.9,5576.06,4.45,0.03,1.4,0.93,0.95,3.04,0.71,19.13,1
K05236.01,13.09,46.2,6093.41,4.39,-0.22,3,1,1.05,550.86,2.02,24.68,1
